Learning the MMSE Channel Estimator

We present a method for estimating conditionally Gaussian random vectors with random covariance matrices, which uses techniques from the field of machine learning. Such models are typical in communication systems, where the covariance matrix of the channel vector depends on random parameters, e.g., angles of propagation paths. If the covariance matrices exhibit certain Toeplitz and shift-invariance structures, the complexity of the MMSE channel estimator can be reduced to O(M log M) floating point operations, where M is the channel dimension. While in the absence of structure the complexity is much higher, we obtain a similarly efficient (but suboptimal) estimator by using the MMSE estimator of the structured model as a blueprint for the architecture of a neural network. This network learns the MMSE estimator for the unstructured model, but only within the given class of estimators that contains the MMSE estimator for the structured model. Numerical simulations with typical spatial channel models demonstrate the generalization properties of the chosen class of estimators to realistic channel models.

==> figures/figure4-CircReLU-nAnt-128.csv <==
0.5740681887750226
0.5522715845533337
0.5751140377493474
0.5425079806853637
0.5527438759081754
0.5607367750910593
0.5570955585023959
0.5353168012524044
0.5347311406765737
0.5401601484143144
0.5825651622997478
0.5647698706957044
0.570020970679789
0.5399605623880653
0.5666404304590761
0.5477791999896626
0.5599358732000813
0.5875911531741587
0.5500483320215547
0.5546054741324876
0.5380570628163147
0.5640427080880553
0.5574654244601743
0.6026350785903466
0.54722185952079
0.6021495698831487
0.5846024897891168
0.5455596715955991
0.5526596647081169
0.5458323553819734
0.5632991617839828
0.5689525230025503
0.5408608543576308
0.5725940228929602
0.5693469153447706
0.5512883568213113
0.5406932093730454
0.5428030444390225
0.5572474933392837
0.5268892529989564
0.5478297210545743
0.5263752400342209
0.5334711650559372
0.5641450358843636
0.5295600757254634
0.5932954250991995
0.5486262845459474
0.5433570888198183
0.5327253569714192
0.5415358223980378


==> figures/figure4-CircReLU-nAnt-64.csv <==
0.27265842529459944
0.31733437102777806
0.2795846151349199
0.28257751546060794
0.2787012892349275
0.26567326833571936
0.269650272936444
0.2671072711696854
0.271266031009182
0.2664987964308718
0.2701199691525675
0.4311958905572732
0.2704897981655748
0.4398494816113936
0.2789717500336478
0.27062895523843766
0.4081768720065606
0.2637816781086472
0.3766684719717413
0.2679653092501603
0.28558439543606984
0.27019488659090846
0.27332723070774073
0.2641145384403939
0.26900522311463126
0.2710261430629865
0.268816712442813
0.2894839821259162
0.2670060123030105
0.2783353401287693
0.2743861777651437
0.27106100046799514
0.2831029436961707
0.26908739581603486
0.29080575207510234
0.461060069223031
0.2811029089452825
0.26426878413902105
0.2697296132162279
0.27108279044515377
0.4715477515624618
0.2595949000548084
0.2704521052196611
0.2747466136856384
0.440746760771115
0.2711274899214614
0.2772091765361802
0.2712103296609636
0.27445076127246804
0.2664902573066876


==> figures/figure4-CircReLUHier-nAnt-128.csv <==
0.2130545700284595
0.2073622202865456
0.20759129213839947
0.20611779021682688
0.20620693857013409
0.2073223638906435
0.2085845831345896
0.20748659143386225
0.20703216191479312
0.20774082892355009
0.2063559864282732
0.20862069447088044
0.20797196252375247
0.20760573374805175
0.20766369496282472
0.20662776224920437
0.20689889719476817
0.2082325359731017
0.2070492207811792
0.46702061251671423
0.20646509837183483
0.20657048685118695
0.20820282309208388
0.2068406097381668
0.2086622721413686
0.2068769638623944
0.2095730638669733
0.2064541623803488
0.2064755449796676
0.2080830838603847
0.2076225660332529
0.20867593425674935
0.20972111536796265
0.20733172233709765
0.20855882920211197
0.20762713292888643
0.20728111124014695
0.20647004163596167
0.20594244716492371
0.2077343643212646
0.20775684998759922
0.20793174377384374
0.20730851691968796
0.20937509672948987
0.20715552700002202
0.2066090584707433
0.20718171247097272
0.20814043794504147
0.20687849632320346
0.20748747228883394


==> figures/figure4-CircReLUHier-nAnt-64.csv <==
0.2404517610866952
0.24160468708894137
0.24275038226168488
0.24213787309498355
0.2409593139494912
0.24036319226469124
0.2409314699548139
0.24076338963792
0.24100891996534857
0.2417764521775078
0.2405757256108324
0.2413783865418467
0.24489853225493913
0.23955034019233204
0.24179942447130295
0.24386463752936444
0.24417934697441576
0.24149635058122068
0.24099894923979776
0.24313150198638095
0.24316978117154792
0.2406920554130388
0.24507129649599993
0.24197037543777555
0.24057919413179912
0.2432327015025857
0.24094286737824247
0.24038645614459775
0.2407411177063655
0.2417105136415713
0.24142101362052973
0.26790422999583613
0.24185074702035364
0.24043248655217905
0.24028128598178947
0.24159013031610616
0.24638635010310356
0.24044779090899895
0.24208864022669768
0.24476726653095893
0.24185925172871464
0.24079681140652567
0.24581085283153595
0.24034240094631842
0.241053387299052
0.24454400496284306
0.23956831299696593
0.24174112636631323
0.24332933348549304
0.24062029932995865


==> figures/figure4-ToepReLU-nAnt-128.csv <==
0.5338227925531908
0.5345031520291517
0.54618745439514
0.5292824838919519
0.5441005715090225
0.5350221926996018
0.5413675645425179
0.548792261928958
0.5433157901636427
0.5340823239028712
0.5510700045429212
0.5439343465141985
0.5478454165413971
0.5419127612124814
0.5436645337457734
0.536835852693386
0.532495376815265


==> figures/figure4-ToepReLU-nAnt-64.csv <==
0.24887884428684068
0.4583618763043723
0.32279808016120265
0.2683958434567706
0.25515582821781835
0.25079023489952096
0.252433391999585
0.28054932650073683
0.2799225704730216
0.25226590954148365
0.2656641736959396
0.25433086503997815
0.2829383491863481
0.2672326184168503
0.2571393461704785
0.2689195934427258
0.2586789516417871
0.25799548220459173


==> figures/figure4-ToepReLUHier-nAnt-128.csv <==
0.20503577926556027
0.2002780601837156
0.20260311164551223
0.19779716410231085
0.19844425488388484
0.1989338557178126
0.2008922548475948
0.1985594434664968
0.1989751385946805
0.19976191713937844
0.19830058502003184
0.1991082114347813
0.199038850088122
0.20168899471980628
0.1988382358567266
0.198817355004283
0.20084117479704575


==> figures/figure4-ToepReLUHier-nAnt-64.csv <==
0.22748631756707088
0.4689593204249622
0.22998557933709937
0.2290351043700118
0.2286488392927109
0.22877899696293064
0.22974055364402737
0.22896685407771109
0.230097015685658
0.22922875727125427
0.2277030660899635
0.22920688548943935
0.22902477252899
0.22901252144873716
0.2267277428611967
0.23173110935083008
0.22827562324106143
0.22866628295012145


==> figures/figure4.csv <==
MSE,rate,Algorithm,SNR,nAntennas,nCoherence
0.27265842529459944,5.402367849866556,CircReLU,0,64,1
0.2404517610866952,5.454019960719367,CircReLUHier,0,64,1
0.5740681887750226,5.928853103894097,CircReLU,0,128,1
0.2130545700284595,6.584717099429791,CircReLUHier,0,128,1
0.31733437102777806,5.343057745502153,CircReLU,0,64,1
0.24160468708894137,5.47577196112053,CircReLUHier,0,64,1
0.5522715845533337,5.949100328057615,CircReLU,0,128,1
0.2073622202865456,6.588572059739677,CircReLUHier,0,128,1
0.2795846151349199,5.413420088389963,CircReLU,0,64,1
0.24275038226168488,5.472593854693099,CircReLUHier,0,64,1
0.5751140377493474,5.925676091518923,CircReLU,0,128,1
0.20759129213839947,6.587232434172194,CircReLUHier,0,128,1
0.28257751546060794,5.427587085734975,CircReLU,0,64,1
0.24213787309498355,5.483823663363837,CircReLUHier,0,64,1
0.5425079806853637,5.943692881241587,CircReLU,0,128,1
0.20611779021682688,6.583215979709714,CircReLUHier,0,128,1
0.2787012892349275,5.415990801246951,CircReLU,0,64,1
0.2409593139494912,5.468789532276439,CircReLUHier,0,64,1
0.5527438759081754,5.951325181987039,CircReLU,0,128,1
0.20620693857013409,6.589385306553896,CircReLUHier,0,128,1
0.26567326833571936,5.424835777460234,CircReLU,0,64,1
0.24036319226469124,5.457428824751587,CircReLUHier,0,64,1
0.5607367750910593,5.945917847014247,CircReLU,0,128,1
0.2073223638906435,6.584187772245517,CircReLUHier,0,128,1
0.269650272936444,5.418920984671798,CircReLU,0,64,1
0.2409314699548139,5.455393493634119,CircReLUHier,0,64,1
0.5570955585023959,5.928968475700243,CircReLU,0,128,1
0.2085845831345896,6.578832768704599,CircReLUHier,0,128,1
0.2671072711696854,5.415841705685339,CircReLU,0,64,1
0.24076338963792,5.455472481036045,CircReLUHier,0,64,1
0.5353168012524044,5.935274237120751,CircReLU,0,128,1
0.20748659143386225,6.574340879962842,CircReLUHier,0,128,1
0.271266031009182,5.4248742533146475,CircReLU,0,64,1
0.24100891996534857,5.4690236352352795,CircReLUHier,0,64,1
0.5347311406765737,5.956955794142891,CircReLU,0,128,1
0.20703216191479312,6.587149997258311,CircReLUHier,0,128,1
0.2664987964308718,5.437149673831748,CircReLU,0,64,1
0.2417764521775078,5.472568067026769,CircReLUHier,0,64,1
0.5401601484143144,5.964105629133682,CircReLU,0,128,1
0.20774082892355009,6.595855078271343,CircReLUHier,0,128,1
0.2701199691525675,5.433169316368063,CircReLU,0,64,1
0.2405757256108324,5.4674722574802255,CircReLUHier,0,64,1
0.5825651622997478,5.894737726537139,CircReLU,0,128,1
0.2063559864282732,6.5904647707175394,CircReLUHier,0,128,1
0.4311958905572732,5.021779610865602,CircReLU,0,64,1
0.2413783865418467,5.4683783246527105,CircReLUHier,0,64,1
0.5647698706957044,5.92726695006966,CircReLU,0,128,1
0.20862069447088044,6.585502551458477,CircReLUHier,0,128,1
0.2704897981655748,5.4443481262022795,CircReLU,0,64,1
0.24489853225493913,5.475993262138722,CircReLUHier,0,64,1
0.570020970679789,5.937606642286375,CircReLU,0,128,1
0.20797196252375247,6.585499850816705,CircReLUHier,0,128,1
0.4398494816113936,5.012869770775066,CircReLU,0,64,1
0.23955034019233204,5.457521557057042,CircReLUHier,0,64,1
0.5399605623880653,5.957109145461395,CircReLU,0,128,1
0.20760573374805175,6.588544899780635,CircReLUHier,0,128,1
0.2789717500336478,5.410450104605879,CircReLU,0,64,1
0.24179942447130295,5.472859698989238,CircReLUHier,0,64,1
0.5666404304590761,5.934666384651247,CircReLU,0,128,1
0.20766369496282472,6.5900838442030425,CircReLUHier,0,128,1
0.27062895523843766,5.41599306583235,CircReLU,0,64,1
0.24386463752936444,5.460275975560043,CircReLUHier,0,64,1
0.5477791999896626,5.948688364962505,CircReLU,0,128,1
0.20662776224920437,6.595876514454849,CircReLUHier,0,128,1
0.4081768720065606,5.129931925184498,CircReLU,0,64,1
0.24417934697441576,5.478686897162477,CircReLUHier,0,64,1
0.5599358732000813,5.938201580160636,CircReLU,0,128,1
0.20689889719476817,6.590333967280756,CircReLUHier,0,128,1
0.2637816781086472,5.443862197208601,CircReLU,0,64,1
0.24149635058122068,5.468296285699696,CircReLUHier,0,64,1
0.5875911531741587,5.920013617096158,CircReLU,0,128,1
0.2082325359731017,6.592315419637033,CircReLUHier,0,128,1
0.3766684719717413,5.214281710824222,CircReLU,0,64,1
0.24099894923979776,5.472835364727174,CircReLUHier,0,64,1
0.5500483320215547,5.943196682086248,CircReLU,0,128,1
0.2070492207811792,6.583471512910586,CircReLUHier,0,128,1
0.2679653092501603,5.4499559740003285,CircReLU,0,64,1
0.24313150198638095,5.4817986609921325,CircReLUHier,0,64,1
0.5546054741324876,5.952242900714951,CircReLU,0,128,1
0.46702061251671423,5.993323476498521,CircReLUHier,0,128,1
0.28558439543606984,5.420456595987962,CircReLU,0,64,1
0.24316978117154792,5.4754812677636275,CircReLUHier,0,64,1
0.5380570628163147,5.944156336714708,CircReLU,0,128,1
0.20646509837183483,6.582467007763664,CircReLUHier,0,128,1
0.27019488659090846,5.440641751488952,CircReLU,0,64,1
0.2406920554130388,5.479213819621023,CircReLUHier,0,64,1
0.5640427080880553,5.934328646078998,CircReLU,0,128,1
0.20657048685118695,6.5905696402466445,CircReLUHier,0,128,1
0.27332723070774073,5.424038188177904,CircReLU,0,64,1
0.24507129649599993,5.473956614428431,CircReLUHier,0,64,1
0.5574654244601743,5.95206726535455,CircReLU,0,128,1
0.20820282309208388,6.594438113884791,CircReLUHier,0,128,1
0.2641145384403939,5.441452137768608,CircReLU,0,64,1
0.24197037543777555,5.469300805498559,CircReLUHier,0,64,1
0.6026350785903466,5.890998758602298,CircReLU,0,128,1
0.2068406097381668,6.580898577426631,CircReLUHier,0,128,1
0.26900522311463126,5.446202739156286,CircReLU,0,64,1
0.24057919413179912,5.4711460983460425,CircReLUHier,0,64,1
0.54722185952079,5.956407230801977,CircReLU,0,128,1
0.2086622721413686,6.590013561899138,CircReLUHier,0,128,1
0.2710261430629865,5.416421574804753,CircReLU,0,64,1
0.2432327015025857,5.455238106840738,CircReLUHier,0,64,1
0.6021495698831487,5.916073626696389,CircReLU,0,128,1
0.2068769638623944,6.589110939374008,CircReLUHier,0,128,1
0.268816712442813,5.439133000441444,CircReLU,0,64,1
0.24094286737824247,5.461894597585158,CircReLUHier,0,64,1
0.5846024897891168,5.930010905186325,CircReLU,0,128,1
0.2095730638669733,6.584273131242386,CircReLUHier,0,128,1
0.2894839821259162,5.394357691692578,CircReLU,0,64,1
0.24038645614459775,5.463705225030431,CircReLUHier,0,64,1
0.5455596715955991,5.952465315111188,CircReLU,0,128,1
0.2064541623803488,6.592670213370041,CircReLUHier,0,128,1
0.2670060123030105,5.4383351395648125,CircReLU,0,64,1
0.2407411177063655,5.472756293487805,CircReLUHier,0,64,1
0.5526596647081169,5.935652148882999,CircReLU,0,128,1
0.2064755449796676,6.583243596943081,CircReLUHier,0,128,1
0.2783353401287693,5.435302957466348,CircReLU,0,64,1
0.2417105136415713,5.4735344153259184,CircReLUHier,0,64,1
0.5458323553819734,5.9380464981603405,CircReLU,0,128,1
0.2080830838603847,6.581415938685429,CircReLUHier,0,128,1
0.2743861777651437,5.419511283135342,CircReLU,0,64,1
0.24142101362052973,5.464401165061437,CircReLUHier,0,64,1
0.5632991617839828,5.938723717288925,CircReLU,0,128,1
0.2076225660332529,6.583348141428656,CircReLUHier,0,128,1
0.27106100046799514,5.433848061432914,CircReLU,0,64,1
0.26790422999583613,5.46251719318901,CircReLUHier,0,64,1
0.5689525230025503,5.904506530375392,CircReLU,0,128,1
0.20867593425674935,6.584588173474675,CircReLUHier,0,128,1
0.2831029436961707,5.401177915614355,CircReLU,0,64,1
0.24185074702035364,5.46567923931848,CircReLUHier,0,64,1
0.5408608543576308,5.939106426181763,CircReLU,0,128,1
0.20972111536796265,6.575508588094132,CircReLUHier,0,128,1
0.26908739581603486,5.431707987296348,CircReLU,0,64,1
0.24043248655217905,5.475675380664501,CircReLUHier,0,64,1
0.5725940228929602,5.950743301937224,CircReLU,0,128,1
0.20733172233709765,6.590738794108918,CircReLUHier,0,128,1
0.29080575207510234,5.416508860851355,CircReLU,0,64,1
0.24028128598178947,5.471621509594431,CircReLUHier,0,64,1
0.5693469153447706,5.941914157152885,CircReLU,0,128,1
0.20855882920211197,6.5838396234291094,CircReLUHier,0,128,1
0.461060069223031,4.9741466353733115,CircReLU,0,64,1
0.24159013031610616,5.469978127035701,CircReLUHier,0,64,1
0.5512883568213113,5.949266825518443,CircReLU,0,128,1
0.20762713292888643,6.588180471709094,CircReLUHier,0,128,1
0.2811029089452825,5.402021972336883,CircReLU,0,64,1
0.24638635010310356,5.464960783256798,CircReLUHier,0,64,1
0.5406932093730454,5.946606125409486,CircReLU,0,128,1
0.20728111124014695,6.583313178613637,CircReLUHier,0,128,1
0.26426878413902105,5.415893818166603,CircReLU,0,64,1
0.24044779090899895,5.452392776084055,CircReLUHier,0,64,1
0.5428030444390225,5.918620995869556,CircReLU,0,128,1
0.20647004163596167,6.573268730051241,CircReLUHier,0,128,1
0.2697296132162279,5.43424750524726,CircReLU,0,64,1
0.24208864022669768,5.466224516313441,CircReLUHier,0,64,1
0.5572474933392837,5.905561016448626,CircReLU,0,128,1
0.20594244716492371,6.5829951826072195,CircReLUHier,0,128,1
0.27108279044515377,5.422746512729391,CircReLU,0,64,1
0.24476726653095893,5.4671746279679825,CircReLUHier,0,64,1
0.5268892529989564,5.959248964255369,CircReLU,0,128,1
0.2077343643212646,6.591377884257758,CircReLUHier,0,128,1
0.4715477515624618,4.935428254346669,CircReLU,0,64,1
0.24185925172871464,5.463785284555264,CircReLUHier,0,64,1
0.5478297210545743,5.948055888958068,CircReLU,0,128,1
0.20775684998759922,6.594868702869395,CircReLUHier,0,128,1
0.2595949000548084,5.4555311054492295,CircReLU,0,64,1
0.24079681140652567,5.4760694920866575,CircReLUHier,0,64,1
0.5263752400342209,5.94427381035924,CircReLU,0,128,1
0.20793174377384374,6.5810541049624875,CircReLUHier,0,128,1
0.2704521052196611,5.4443914412851,CircReLU,0,64,1
0.24581085283153595,5.480226487285554,CircReLUHier,0,64,1
0.5334711650559372,5.945438777696839,CircReLU,0,128,1
0.20730851691968796,6.5851922380398955,CircReLUHier,0,128,1
0.2747466136856384,5.413823023464701,CircReLU,0,64,1
0.24034240094631842,5.467890638804023,CircReLUHier,0,64,1
0.5641450358843636,5.954121446304314,CircReLU,0,128,1
0.20937509672948987,6.590619698363311,CircReLUHier,0,128,1
0.440746760771115,5.0106960222971075,CircReLU,0,64,1
0.241053387299052,5.455152773596632,CircReLUHier,0,64,1
0.5295600757254634,5.953004494052522,CircReLU,0,128,1
0.20715552700002202,6.5855090113139045,CircReLUHier,0,128,1
0.2711274899214614,5.444663235956737,CircReLU,0,64,1
0.24454400496284306,5.475166231343264,CircReLUHier,0,64,1
0.5932954250991995,5.944641633843943,CircReLU,0,128,1
0.2066090584707433,6.597791280950416,CircReLUHier,0,128,1
0.2772091765361802,5.413651368301917,CircReLU,0,64,1
0.23956831299696593,5.477812788085599,CircReLUHier,0,64,1
0.5486262845459474,5.9284992142452815,CircReLU,0,128,1
0.20718171247097272,6.583036105283095,CircReLUHier,0,128,1
0.2712103296609636,5.429133630373242,CircReLU,0,64,1
0.24174112636631323,5.469147033168553,CircReLUHier,0,64,1
0.5433570888198183,5.948431554160515,CircReLU,0,128,1
0.20814043794504147,6.589092804079337,CircReLUHier,0,128,1
0.27445076127246804,5.409542161448175,CircReLU,0,64,1
0.24332933348549304,5.457989102629864,CircReLUHier,0,64,1
0.5327253569714192,5.949762018634359,CircReLU,0,128,1
0.20687849632320346,6.586451624718403,CircReLUHier,0,128,1
0.2664902573066876,5.446336930701298,CircReLU,0,64,1
0.24062029932995865,5.473625070704218,CircReLUHier,0,64,1
0.5415358223980378,5.957861205214114,CircReLU,0,128,1
0.20748747228883394,6.594026925029045,CircReLUHier,0,128,1
	

==> figures/figure5.csv <==
"MSE","rate","Algorithm","SNR","nAntennas","nCoherence"
0.3467290288188034,2.1775663278093838,CircMMSE,0,8,1
0.33655887392879097,2.1616920080210145,FastMMSE,0,8,1
0.4244167582699256,2.102680622478275,CircML,0,8,1
0.3757692281164917,2.3250772825652524,GenieOMP,0,8,1
0.14753713039811653,2.609198727996247,GenieMMSE,0,8,1
0.24143272143493377,2.290877957205149,DiscreteMMSE,0,8,1
0.24710606734234197,2.282309551484962,ToepMMSE,0,8,1
0.24271483639016003,3.1343048383197036,CircMMSE,0,16,1
0.228800391471991,3.1266668777363558,FastMMSE,0,16,1
0.37575599306861723,2.9502507030255947,CircML,0,16,1
0.24415066421546106,3.215867407497547,GenieOMP,0,16,1
0.1155234275872374,3.4823072160411215,GenieMMSE,0,16,1
0.15896615607216558,3.2586143390481497,DiscreteMMSE,0,16,1
0.17615599196979334,3.227097927501666,ToepMMSE,0,16,1
0.16670647777607914,4.3227385985399405,CircMMSE,0,32,1
0.1630832510496725,4.299363020004639,FastMMSE,0,32,1
0.34284320417461694,4.0010150472787345,CircML,0,32,1
0.18882799121768776,4.269569482415479,GenieOMP,0,32,1
0.09764768626652832,4.50814775408906,GenieMMSE,0,32,1
0.11261182503168354,4.417857983455727,DiscreteMMSE,0,32,1
0.12957703372234183,4.38069454592926,ToepMMSE,0,32,1
0.12594113182431796,5.541829435960812,CircMMSE,0,64,1
0.13001785646269448,5.50884883320992,FastMMSE,0,64,1
0.3203222257561272,5.171825881375583,CircML,0,64,1
0.17332817169807796,5.41694924622059,GenieOMP,0,64,1
0.09032137152431513,5.61428974285356,GenieMMSE,0,64,1
0.09445764864124227,5.597032943567257,DiscreteMMSE,0,64,1
0.10722114190800998,5.571788049338042,ToepMMSE,0,64,1
0.1131395376097066,6.211253713636387,CircMMSE,0,96,1
0.12016890099606517,6.181155950325939,FastMMSE,0,96,1
0.3146822596607411,5.8494943229771055,CircML,0,96,1
0.17165446427693454,6.072610919564682,GenieOMP,0,96,1
0.08688725819368008,6.259552040201148,GenieMMSE,0,96,1
0.08945941971704223,6.251666513796054,DiscreteMMSE,0,96,1
0.09961892963520501,6.234407811390209,ToepMMSE,0,96,1
0.10658596890101184,6.643775323160781,CircMMSE,0,128,1
0.11562956151076771,6.6141431457832836,FastMMSE,0,128,1
0.31041364555826473,6.285033849790826,CircML,0,128,1
0.17485739758868252,6.494130905788351,GenieOMP,0,128,1
0.08700591176024622,6.679701155313857,GenieMMSE,0,128,1
0.0887124256522503,6.6746232881634375,DiscreteMMSE,0,128,1
0.09663605219151558,6.66118300516847,ToepMMSE,0,128,1


==> figures/figure6.csv <==
"MSE","rate","Algorithm","SNR","nAntennas","nCoherence"
0.4342869702029486,2.255871887271102,CircMMSE,0,8,1
0.4888174883637223,2.1677032434583614,FastMMSE,0,8,1
0.4268183850503189,2.2557047437027684,CircSoftmax,0,8,1
0.5132524642295458,2.183166110336676,CircML,0,8,1
0.44495712462513465,1.9132778030282611,GenieOMP,0,8,1
0.25244385366560407,2.62266131060862,GenieMMSE,0,8,1
0.40044548157106236,2.29126949133628,ToepReLU,0,8,1
0.3935362299617278,2.3052515284434043,ToepMMSE,0,8,1
0.421642180867366,2.2606778864991957,CircReLU,0,8,1
0.407571967395015,2.2805645628755538,ToepSoftmax,0,8,1
0.36508078006163697,3.159034164103893,CircMMSE,0,16,1
0.41848720959042773,3.0538532525260558,FastMMSE,0,16,1
0.37392676729754554,3.135678293763758,CircSoftmax,0,16,1
0.45904302748819265,3.058891426877641,CircML,0,16,1
0.37477241015983015,2.915643587219022,GenieOMP,0,16,1
0.20554542262543196,3.5356090002172613,GenieMMSE,0,16,1
0.33751326062532083,3.202693159743154,ToepReLU,0,16,1
0.3306542416572336,3.2157069648703622,ToepMMSE,0,16,1
0.35349120156750546,3.1705276371640965,CircReLU,0,16,1
0.35699408800117677,3.1657787230162207,ToepSoftmax,0,16,1
0.3038026681770015,4.289709460229997,CircMMSE,0,32,1
0.4009727955084804,4.073296410602704,FastMMSE,0,32,1
0.30671351571916045,4.275682575966329,CircSoftmax,0,32,1
0.41981767173494106,4.1284144267219745,CircML,0,32,1
0.34078454335003994,4.228221746327469,GenieOMP,0,32,1
0.18198236319015415,4.568748471582768,GenieMMSE,0,32,1
0.27371156754158515,4.340402376319984,ToepReLU,0,32,1
0.2785316425300192,4.335309981230613,ToepMMSE,0,32,1
0.29164461928847973,4.306155023756861,CircReLU,0,32,1
0.2972950649860694,4.292524571635033,ToepSoftmax,0,32,1
0.2550687917050971,5.448450218538394,CircMMSE,0,64,1
0.40584766188910437,5.096718223425084,FastMMSE,0,64,1
0.2578248454506883,5.439960518738487,CircSoftmax,0,64,1
0.3937522930315759,5.2344888988818905,CircML,0,64,1
0.3347474843745623,5.179929459660009,GenieOMP,0,64,1
0.1686021267919928,5.625402846865261,GenieMMSE,0,64,1
0.22804129652391758,5.496501878162051,ToepReLU,0,64,1
0.24080498544688728,5.475433441857512,ToepMMSE,0,64,1
0.2398687805312257,5.472618011012308,CircReLU,0,64,1
0.2446567137011601,5.465581935374819,ToepSoftmax,0,64,1
0.23592010799055596,6.104482949617957,CircMMSE,0,96,1
0.41476323965845147,5.685002977461775,FastMMSE,0,96,1
0.23673397154229894,6.103242557935394,CircSoftmax,0,96,1
0.3828661401854957,5.8813773085821595,CircML,0,96,1
0.3398554325357173,5.817389782382006,GenieOMP,0,96,1
0.1633410121028288,6.24567802709773,GenieMMSE,0,96,1
0.20846014886475656,6.1537644054185705,ToepReLU,0,96,1
0.22486229647790987,6.1240173142088015,ToepMMSE,0,96,1
0.21817852046206876,6.135944992472554,CircReLU,0,96,1
0.2273077697051015,6.120413891187573,ToepSoftmax,0,96,1
0.2223563206554513,6.54925739165989,CircMMSE,0,128,1
0.4172669714827451,6.085604953566326,FastMMSE,0,128,1
0.21991131433399255,6.5545661848983165,CircSoftmax,0,128,1
0.3774761843424163,6.313384270500416,CircML,0,128,1
0.34397126770590636,6.251532603699632,GenieOMP,0,128,1
0.1604975275590143,6.666765826404232,GenieMMSE,0,128,1
0.196496628965399,6.596362793509533,ToepReLU,0,128,1
0.21469994364070377,6.56307529308691,ToepMMSE,0,128,1
0.20422342853410244,6.581670574892433,CircReLU,0,128,1
0.21674347015596301,6.560901491610987,ToepSoftmax,0,128,1


==> figures/figure7.csv <==
"MSE","rate","Algorithm","SNR","nAntennas","nCoherence"
0.9396273825245675,0.22218750854772362,"CircMMSE",-15,64,1
0.9565451473638726,0.17132047479254703,"FastMMSE",-15,64,1
0.9460110761706151,0.2109438041003331,"CircSoftmax",-15,64,1
7.620159304582104,0.14270319534992967,"CircML",-15,64,1
0.9946449004023765,0.03107035096275043,GenieOMP,-15,64,1
0.7683731961102241,0.6908474053808911,"GenieMMSE",-15,64,1
0.946805984487365,0.20283723202020126,"ToepReLU",-15,64,1
0.9371260019613551,0.23035939426692553,"ToepMMSE",-15,64,1
0.9436992681655056,0.21358288784723217,"CircReLU",-15,64,1
0.9452664524164172,0.2118307649706701,"ToepSoftmax",-15,64,1
0.8114615336219088,1.09106211595921,"CircMMSE",-10,64,1
0.848249348763309,0.9913434235934788,"FastMMSE",-10,64,1
0.8182997132800046,1.0696235675846144,"CircSoftmax",-10,64,1
2.725138576992279,0.8284573402224694,"CircML",-10,64,1
0.8852491388334986,0.5088448345302845,GenieOMP,-10,64,1
0.5638157858647278,1.9019688548270146,"GenieMMSE",-10,64,1
0.8106322706798182,1.0964211693374661,"ToepReLU",-10,64,1
0.7988827922443539,1.1241139594290626,"ToepMMSE",-10,64,1
0.8183548001479062,1.0745102490310197,"CircReLU",-10,64,1
0.8101041869641029,1.0902375081014628,"ToepSoftmax",-10,64,1
0.5084689126373696,3.2007069638012564,"CircMMSE",-5,64,1
0.5798230810524337,3.0089760955751808,"FastMMSE",-5,64,1
0.5411503132074148,3.125670928115703,"CircSoftmax",-5,64,1
1.0245447779090775,2.798755451977879,"CircML",-5,64,1
0.6261185347977439,2.4956003918228533,GenieOMP,-5,64,1
0.3381492059274174,3.7108586857555887,"GenieMMSE",-5,64,1
0.5124156476292815,3.1857683654292437,"ToepReLU",-5,64,1
0.4903258310173656,3.244297251599918,"ToepMMSE",-5,64,1
0.5218303027831558,3.1647390456172833,"CircReLU",-5,64,1
0.5304421526502942,3.1537287488767425,"ToepSoftmax",-5,64,1
0.2548663389410377,5.455403267365668,"CircMMSE",0,64,1
0.4074751346761934,5.101035737712547,"FastMMSE",0,64,1
0.2606006561083392,5.439890066308838,"CircSoftmax",0,64,1
0.3930826800592861,5.242556688708253,"CircML",0,64,1
0.3357613160525611,5.175462590780189,GenieOMP,0,64,1
0.16821510616345156,5.633290165436037,"GenieMMSE",0,64,1
0.22858769028871276,5.502751083797496,"ToepReLU",0,64,1
0.24214587242564203,5.479359908834825,"ToepMMSE",0,64,1
0.24117132357976903,5.4777568211797885,"CircReLU",0,64,1
0.24778952532891108,5.465849742520344,"ToepSoftmax",0,64,1
0.1257130718660266,7.348059885611853,"CircMMSE",5,64,1
0.3016158379707205,6.98678603547003,"FastMMSE",5,64,1
0.10945466186484278,7.372006632078256,"CircSoftmax",5,64,1
0.15195555734059044,7.297930363191077,"CircML",5,64,1
0.1493873925807701,7.281130650030768,GenieOMP,5,64,1
0.07420303248278419,7.434797393373305,"GenieMMSE",5,64,1
0.09947951902542643,7.394776940840476,"ToepReLU",5,64,1
0.11413976962536027,7.366026492392619,"ToepMMSE",5,64,1
0.10509908869360605,7.381496149849344,"CircReLU",5,64,1
0.10578645313889938,7.377763092968554,"ToepSoftmax",5,64,1
0.059724231942114576,9.113558215664822,"CircMMSE",10,64,1
0.21482485822868957,8.82866414054657,"FastMMSE",10,64,1
0.045996500870987035,9.133077914930794,"CircSoftmax",10,64,1
0.05923157770874906,9.109975878956515,"CircML",10,64,1
0.059366274316590195,9.10465172578475,GenieOMP,10,64,1
0.03011674175528492,9.159686473510732,"GenieMMSE",10,64,1
0.04596126060509404,9.140431242797868,"ToepReLU",10,64,1
0.05094554648702,9.126598061449442,"ToepMMSE",10,64,1
0.048165038649265274,9.13372247639267,"CircReLU",10,64,1
0.0418712680428336,9.139569965162247,"ToepSoftmax",10,64,1
0.02900105311053286,10.82179045648722,CircMMSE,15,64,1
0.12192460553605425,10.675271584196008,FastMMSE,15,64,1
0.01939485921206425,10.835337689932489,CircSoftmax,15,64,1
0.0233649150820441,10.828608613683532,CircML,15,64,1
0.022508416199697248,10.830426794126705,GenieOMP,15,64,1
0.011503968887035873,10.848526079658125,GenieMMSE,15,64,1
0.021741908739570145,10.834145705950263,ToepReLU,15,64,1
0.022984912946406574,10.831013339920547,ToepMMSE,15,64,1
0.024019361626401465,10.830497978569964,CircReLU,15,64,1
0.017334032674611755,10.83854391928858,ToepSoftmax,15,64,1


==> figures/figure8.csv <==
"MSE","rate","Algorithm","SNR","nAntennas","nCoherence"
1.349742220607307,2.1849685329295694,"CircMMSE",-10,64,1
1.469675474848712,2.0851736920127704,"FastMMSE",-10,64,1
1.384881934232836,2.1454983109752064,"CircSoftmax",-10,64,1
3.1211329037887987,1.8093447594852756,"CircML",-10,64,1
2.1876661504889623,1.8243940177681706,"GenieOMP",-10,64,1
1.0037708314072475,2.7673217067360945,"GenieMMSE",-10,64,1
1.375710299969404,2.1713576891750517,"ToepReLU",-10,64,1
1.3325211344620782,2.2064028304573413,"ToepMMSE",-10,64,1
1.394525632747496,2.1441851563596366,"CircReLU",-10,64,1
1.3693450466695207,2.163151105723836,"ToepSoftmax",-10,64,1
1.2120203433703516,2.498704815332467,"CircMMSE",-10,64,5
1.3919554538347938,2.2995418964883587,"FastMMSE",-10,64,5
1.2487127266013414,2.4502251953365675,"CircSoftmax",-10,64,5
1.7138129958735036,2.159905501994427,"CircML",-10,64,5
1.7723889227622405,2.0296145899975224,"GenieOMP",-10,64,5
1.0028937456094338,2.782372531692781,"GenieMMSE",-10,64,5
1.2028924176980413,2.483745115786234,"ToepReLU",-10,64,5
1.189411636006309,2.5275041918776147,"ToepMMSE",-10,64,5
1.2177583733913795,2.4750274076504493,"CircReLU",-10,64,5
1.2309216152989266,2.4697765326768604,"ToepSoftmax",-10,64,5
1.1828111108301271,2.522354878612096,"CircMMSE",-10,64,10
1.3724401983468748,2.2987303527638345,"FastMMSE",-10,64,10
1.2098126797252973,2.4745219760604424,"CircSoftmax",-10,64,10
1.4226868815281926,2.304744845642417,"CircML",-10,64,10
1.687998512094009,2.159228078536525,"GenieOMP",-10,64,10
0.9975860981452678,2.7628370671514735,"GenieMMSE",-10,64,10
1.138125917004608,2.57252152637885,"ToepReLU",-10,64,10
1.1637367006460813,2.545311010919058,"ToepMMSE",-10,64,10
1.7269978864852278,1.6506818927233031,"CircReLU",-10,64,10
1.192581703265146,2.4942200326785127,"ToepSoftmax",-10,64,10
1.181782348422049,2.5495767415310504,CircMMSE,-10,64,20
1.383420434771438,2.310341835410067,FastMMSE,-10,64,20
1.1865864720753743,2.53177376835485,CircSoftmax,-10,64,20
1.2556782675210758,2.4636480417680473,CircML,-10,64,20
1.6747537237304748,2.3147202048199733,GenieOMP,-10,64,20
1.0025226035270762,2.7745046106128735,GenieMMSE,-10,64,20
1.0978617252715424,2.6391206827984144,ToepReLU,-10,64,20
1.1659220613113301,2.5699866184201547,ToepMMSE,-10,64,20
1.1329744787864535,2.604212321410066,CircReLU,-10,64,20
1.1711280131500523,2.551793474228018,ToepSoftmax,-10,64,20
1.1761551269082375,2.5473723494857268,CircMMSE,-10,64,40
1.3731340770975284,2.312852537310125,FastMMSE,-10,64,40
1.1486734357542319,2.5791569622514148,CircSoftmax,-10,64,40
1.1522724932079669,2.563409081470623,CircML,-10,64,40
1.6825978592352995,2.4245860563169725,GenieOMP,-10,64,40
0.9967952398942573,2.769911696443883,GenieMMSE,-10,64,40
1.0661008938089218,2.681711041481214,ToepReLU,-10,64,40
1.1568271739306137,2.5695757198448703,ToepMMSE,-10,64,40
1.1036626262165612,2.636571957823735,CircReLU,-10,64,40
1.124257175513951,2.5985720518479885,ToepSoftmax,-10,64,40
1.1804076866583786,2.5611397713724475,CircMMSE,-10,64,80
1.382827147601489,2.3195788498115943,FastMMSE,-10,64,80
1.1237553523848993,2.627248398816339,CircSoftmax,-10,64,80
1.1034511064617167,2.645045680680238,CircML,-10,64,80
1.7512431088543428,2.5199903768111707,GenieOMP,-10,64,80
1.0027216784358743,2.7809250156367993,GenieMMSE,-10,64,80
1.0669979905701603,2.7064043223456,ToepReLU,-10,64,80
1.163701254852384,2.579576051195696,ToepMMSE,-10,64,80
1.0840429969734928,2.6806112899805767,CircReLU,-10,64,80
1.1038883695319757,2.6524343683254363,ToepSoftmax,-10,64,80



==> figures/filters.csv <==
-3.141592653589793,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3.101592653589793,0.9086119565887861,0.9086119565887862,0.19687944569645724,0.0035683928204081196,40589432370365694e-21,5036808574548953e-22,6320457685963507e-24,7195656746133962e-26,8381059767994169e-28,947567905304106e-29,10674683008593858e-32,11622516308237663e-34,1268497451487445e-35,13646003093503714e-38,14582510947828967e-40,14659877508350782e-42,14716306208669132e-44,15628862147864647e-46,13978965990938119e-48,9355315209268618e-50
-3.061592653589793,0.5127259786221453,0.5127259786221418,0.5382133775945933,0.016741197067793374,0.00019294801067486526,2394683534308169e-21,300498301414981e-22,34210856047750936e-26,398467074573913e-26,4505093885975196e-29,5075145420982507e-31,55257809880217645e-34,6030913543064097e-35,648782264156726e-36,6933073666329919e-39,6969856636377213e-41,699668496090929e-42,7430548345186826e-45,6646125714633677e-47,444832902919516e-48
-3.021592653589793,0.16614287158954805,0.1661428715895451,0.8050690890219554,0.056900425418188585,0.0006833866902202334,8485643492284327e-21,10648324741089797e-23,12122808371248121e-25,14119903882917757e-27,15964052418169917e-29,1798406194877134e-30,1958091431096137e-32,21370879801342095e-35,2298996277351975e-36,24567734708680456e-39,24698077222464476e-41,2479314489252034e-42,26330564086045705e-45,23550918576074274e-47,15762938146642088e-49
-2.981592653589793,0.047762532995910274,0.04776253299590962,0.8958361020128801,0.15320509795612616,0.0020464952171325426,2544570181444237e-20,3193141855149864e-22,36353000024201667e-25,42341745551640565e-27,4787184467309454e-28,5392930301477038e-30,5871782827428691e-32,6408544720218545e-34,6894063600554636e-36,7367194426181583e-38,74062805955997495e-41,7434788800253156e-42,7895818937852398e-44,7062278998449655e-46,4726876321039916e-48
-2.941592653589793,0.014834865515620823,0.014834865515620724,0.7208206053257957,0.32672953268248844,0.0054704363418997416,6824953362249571e-20,8564890676492898e-22,9750886444902442e-24,11357234752941068e-26,12840561270292034e-28,14465340208940224e-30,1574975597376194e-31,17189500779711579e-34,184917975625945e-34,19760866134490585e-38,19865706120637495e-40,19942173060873058e-42,21178784219211433e-44,18942998260991343e-46,12678798154113822e-48
-2.901592653589793,0.005082394817632021,0.005082394817632022,0.46692025640301815,0.5454515570476679,0.013418818624813712,0.0001687458971864098,21178659141942178e-22,24111336112898472e-24,28083406557467e-23,31751276651732905e-28,357689207791078e-28,38944937732443103e-32,4250504189607125e-33,45725273828745585e-36,4886334127518921e-37,4912258254465165e-39,49311664853674444e-42,5236947378995061e-43,4684097262983462e-45,3135127972529113e-47
-2.861592653589793,0.0018943333344232603,0.0018943333344232061,0.24552426031708968,0.7359288121571743,0.030620621975757694,0.000391809620719126,4918537877213854e-21,55996391228424784e-24,6522116662523016e-25,737394625395345e-26,830700769235871e-28,9044608846873921e-31,9871410775159457e-33,10619280457924128e-35,11348068183383684e-37,11408274618822443e-39,11452187271520054e-41,12162335685341945e-43,10878391394854928e-45,7281050593814303e-47
-2.8215926535897933,0.0007563944147228632,0.0007563944147228635,0.11488091645716271,0.8602379204884136,0.06521484693154234,0.0008649359177959294,10862952497461416e-21,1236728735055696e-22,14404659751287234e-25,16285999222554275e-27,18346746255190763e-29,1997580231491862e-30,2180186601238123e-32,23453601006470163e-35,25063191844480915e-37,25196162973777038e-39,25293147872102897e-41,2686157217534558e-42,24025869962045957e-45,16080831108613813e-47
-2.7815926535897932,0.0003195806110456697,0.0003195806110456652,0.051965218715039584,0.8664619175772298,0.1287909154613569,0.0018310152630363963,2301816839699e-17,26206109605356865e-23,30523277514437334e-25,34509810245099114e-27,38876505103610293e-29,4232845267727428e-30,4619785674851954e-32,4969786067479369e-34,5310856170909606e-36,5339032571862729e-38,5359583539550922e-40,56919305104117e-40,5091049078730166e-44,340750618104786e-45
-2.741592653589793,0.00014153420929475974,0.00014153420929475773,0.023696115799703665,0.7418076783875375,0.23225352307899477,0.0037397480146614892,47102281814551334e-21,5362707102364098e-22,6246155722501297e-24,7061943112877108e-26,7955525270324065e-28,866191737221347e-29,945373602432378e-31,10169962177047912e-34,10867913759774008e-36,10925572767241896e-38,10967627407271233e-40,11647728336659376e-42,10418109727302311e-44,6972978013300162e-46
-2.701592653589793,6523152840696152e-20,6523152840696013e-20,0.011061761896297857,0.5697203873276424,0.37532408425469316,0.0074003261082421735,9354680682269622e-20,1065101609621875e-21,12405663528181874e-24,14025921629112612e-26,1580069000615513e-27,17203675006591475e-30,18776328054375457e-32,20198844736676564e-34,21585065787234524e-36,21699583945634677e-38,21783109835861337e-40,23133877207348718e-42,20691697487960142e-44,13849225571438197e-46
-2.661592653589793,311120214185392e-19,31112021418538976e-21,0.005306404034673893,0.38706356156521327,0.5376280703244505,0.014223097004382273,0.00018102134046417743,2061244036576505e-21,24008155571315787e-24,2714377280994816e-25,3057840697846931e-27,33293544501709586e-30,36337033419751464e-32,3908996978064362e-33,4177266474077717e-35,41994286888457174e-38,4215593101055555e-39,4477001396532362e-41,40043766861871167e-44,26801820407572934e-46
-2.621592653589793,15287517284379595e-21,15287517284379483e-21,0.0026144234808424256,0.23681055792528913,0.6874543296603324,0.026568129769721487,0.00034237305116310656,38991370750598916e-22,454149328632266e-22,5134641194102319e-25,5784352428034726e-27,6297960358512621e-29,6873680752489378e-31,7394438885331526e-33,7901909830998958e-35,7943832898114429e-37,7974410245416995e-39,8468902227853724e-41,7574863538144631e-43,5069955902538638e-45
-2.581592653589793,7711164404828855e-21,7711164404828743e-21,0.0013204401588735942,0.13533127385067284,0.8030515094569773,0.04815929047038457,0.0006345020401282352,72281547014996e-19,8418971537999065e-23,9518543131703899e-25,1072297089859572e-26,1167509180766065e-28,12742356139697963e-31,13707732017667812e-33,14648476249628523e-35,14726192784755688e-37,14782876745382663e-39,15699560713597556e-41,14042201316622887e-43,9398630231599656e-45
-2.541592653589793,3981019486902851e-21,3981019486902823e-21,0.0006821328053976056,0.07476099489471888,0.8812527490734661,0.08434471188133182,0.0011545613322610803,13159364292250971e-21,1532741999492512e-22,17329280378968708e-25,19522038905498853e-27,2125545230438463e-28,23198493650828763e-31,2495603879634358e-32,2666874003094521e-34,26810229291404283e-37,26913427042769274e-39,2858232461424729e-40,2556496730400265e-42,1711096922452054e-44
-2.501592653589793,20984212544547456e-22,2098421254454701e-21,0.00035967198161581846,0.04085118773453922,0.7964078397599228,0.1416261798709678,0.0020661492906311704,23570653003820657e-21,2745429093377771e-22,31040002974905418e-25,3496764627686328e-26,38072515952033056e-29,4155286873863741e-30,44700962913760685e-33,4776873320355109e-34,4802216710129785e-36,48207013698716427e-39,511963233827691e-39,4579166848847666e-42,3064896664753778e-44
-2.461592653589793,11269799170729243e-22,1126979917072908e-21,0.00019319772366584653,0.022362463325035088,0.6775090426520319,0.22553187652111206,0.0036409366988775296,41600743498967276e-21,484559875533499e-21,5478467150165208e-24,6171684392266914e-26,671968455129289e-27,733395634995047e-29,7889585503044789e-32,8431037731975436e-34,8475768052651089e-36,8508392921115207e-38,9035997089126388e-40,8082091756365795e-42,5409450427549506e-44
-2.4215926535897934,6156012221970955e-22,615601222197087e-21,0.00010554147363342557,0.012340481384762804,0.5343582630632158,0.33648203062910004,0.006323348808235534,7244234472274233e-20,8438244290518474e-22,9540340194352503e-24,10747526141339585e-26,11701827376386258e-28,12771535707967478e-30,13739122264326008e-32,1468202076903187e-33,1475991527241841e-35,14816729037414443e-38,15735512181177331e-40,14074357486759924e-42,9420152779665151e-44
-2.3815926535897933,34149524423714433e-23,34149524423713713e-23,58550233445060713e-21,0.006883512527340531,0.38897663449686043,0.4659038981767841,0.010827836485559336,0.00012460560859846952,14515084849820073e-22,16410870063676842e-24,18487417913466936e-26,2012896458496993e-27,21969029425296552e-30,2363342891602527e-31,25255361114987743e-34,25389351785812097e-36,2548708030519297e-37,2706753032955468e-39,24210085681072883e-42,16204129114883873e-44
-2.3415926535897933,1921327083006519e-22,19213270830064917e-23,32942483159192374e-21,0.0038845095075143218,0.2637120474763965,0.597371869168278,0.01827772604523543,0.00021191582171859374,2468782633088083e-21,27912280344972785e-24,3144415838534233e-25,3423616827327736e-27,3736582599820835e-29,4019670489404511e-31,4295535367884487e-33,43183250505531296e-36,4334947117825904e-37,4603756537968813e-39,4117750636352871e-41,2756064718371546e-43
-2.3015926535897933,10950929912712156e-23,10950929912712002e-23,18776392016138322e-21,0.0022177466358989685,0.16953302193732928,0.7140702044416388,0.03038598023789284,0.00035664928146670347,4155496939582678e-21,4698250361355657e-23,5292743174551178e-25,5762699823893097e-27,628949002648948e-28,6765989183297227e-31,7230330424393245e-33,7268690470778454e-35,7296669064463703e-37,7749134417991911e-39,6931079634143394e-41,4639062859038357e-43
-2.2615926535897932,6316772490776004e-23,6316772490775917e-23,10830781899693725e-21,0.0012804538175313017,0.10534886655877984,0.8063252132426488,0.04964938575072161,0.0005944203882635307,6927514099722117e-21,7832344794731463e-23,8823410322832337e-25,960686423927822e-26,10485064061204066e-29,1127942483818276e-30,12053517433710486e-33,12117466584125819e-35,121641090536896e-35,12918403630394217e-39,11554643328986437e-41,7733674917379742e-43
-2.221592653589793,36842218163604463e-24,368422181636042e-22,631702061226222e-20,0.0007472161666334185,0.06426569735418446,0.8730760599893752,0.07945924294514217,0.0009817405611619197,11445818034361554e-21,12940860529825352e-23,14578332688995346e-25,1587278137745876e-26,17323772401480028e-29,18636241760248508e-31,19915223353905487e-33,20020882272210276e-35,20097946515427997e-37,2134421716234304e-38,1909096692621136e-40,1277783553001442e-42
-2.181592653589793,2170985341384349e-23,2170985341384303e-23,37224128213736457e-22,0.0004404439845009328,0.038896278198574996,0.8027317264448938,0.123910116281761,0.0016076121036061126,18754278496762442e-21,21204098767935856e-23,23887161966736938e-25,2600816623297948e-26,2838567114925175e-28,30536202958844587e-31,32631863770019635e-33,32804989994463075e-35,32931262737757573e-37,349733253974631e-37,3128128773167441e-40,20936977752216782e-43
-2.141592653589793,12915735425966799e-24,1291573542596662e-23,22145599190457075e-22,0.00026207791116607455,0.0235108037602028,0.7076785888040511,0.18696211442661156,0.00261113454600366,30491584434901983e-21,34475017058252075e-23,3883732260189381e-24,42285791220158996e-27,4615129544806696e-28,4964777183551531e-30,5305503533641884e-32,533365153652717e-33,5354181791570925e-36,5686193800855532e-38,5085917977806245e-40,3404071867639474e-42
-2.101592653589793,775272130415016e-23,775272130415005e-23,13292995255610829e-22,0.00015732978514593695,0.014246345078566163,0.5923608494205068,0.27069684217580353,0.004207902593970642,49215752262568124e-21,5564634774243648e-22,6268758642322456e-24,6825378322326126e-26,7449311989139859e-28,801368062104915e-29,8563649340258975e-32,8609083223171259e-34,8642221247478656e-36,9178124089921303e-38,8209214801022798e-40,5494535555137866e-42
-2.061592653589793,4692567331112203e-24,4692567331112137e-24,8045988674298809e-22,9523448989431276e-20,0.008671792291009124,0.46796134780728105,0.3730608333954856,0.00672889825070553,7889879928955646e-20,8921043929745983e-22,10049876058512023e-24,10942231207510375e-26,11942501979522021e-28,12847279966217353e-30,13728972467137872e-32,13801810634932243e-34,13854936470105432e-36,14714079001125216e-38,13160754195086463e-40,8808666067347014e-42
-2.021592653589793,28625957747016532e-25,2862595774701633e-24,490827701382189e-21,5809782869854717e-20,0.005307983298434496,0.34919456838263213,0.4866263543799805,0.010676339077811025,0.00012567759972765288,14210954526095216e-22,1600915851146433e-23,17430654257105168e-26,1902405634056827e-27,20465341209039197e-30,21869851573897724e-32,21985880644710596e-34,2207050854623477e-35,2343909746861773e-37,20964696486648017e-40,14031947395774026e-42
-1.9815926535897932,17591179252746043e-25,17591179252745919e-25,3016227361769617e-22,3570298733067131e-20,0.003268541537897581,0.2479645306381288,0.6001511595343357,0.01680073421202689,0.00019898887058415342,2250223432709996e-21,2534960835076828e-23,27600467724839154e-26,30123530954792434e-28,3240572506594791e-29,34629688804005954e-32,3481341435883613e-33,34947417915468217e-36,3711450205513826e-37,3319642626516772e-39,22218805188865467e-42
-1.9415926535897932,108849244976011e-23,10884924497600868e-25,1866356449554502e-22,22092300079588004e-21,0.0020250043930669405,0.16945191665777865,0.7026712154428923,0.0262003286214513,0.00031327774097851893,3543035310291406e-21,3991366856683018e-23,4345771033953426e-25,4743034414828251e-27,5102372276881566e-29,545254160340543e-30,5481469707177603e-33,5502568942913622e-35,5843782417181522e-37,52268703978151016e-40,3498413178238984e-41
-1.9015926535897931,6779182277061591e-25,6779182277061496e-25,11623756741533659e-23,1375930326132892e-20,0.0012621463344821848,0.11274148967753425,0.7872927249802298,0.04043435254721241,0.0004905589481396001,5548981745306583e-21,6251155806919278e-23,6806212863186411e-25,7428394547337302e-27,7991178449322973e-29,8539602873078055e-31,8584909179027426e-33,861795415276931e-34,9152352196311287e-37,8186163575260223e-39,547910706622487e-40
-1.861592653589793,42480582242251857e-26,4248058224225125e-25,7283827980232005e-23,8622075532416677e-21,0.0007912752220457197,0.07375203551093772,0.8522416721343125,0.061618635912912056,0.000764238959794583,8647067608895418e-21,9741306595793133e-23,10606263960332992e-25,11575822705504584e-27,1245282063954848e-28,13307441898062996e-31,13378043662922329e-33,1342953833716292e-34,1426230199380707e-36,12756670042496876e-39,8538207223537177e-41
-1.821592653589793,26774236875173116e-26,2677423687517274e-25,4590778436367644e-23,5434252930466393e-21,0.0004988629862565311,0.047786761586022436,0.8361433248523183,0.0924291076396231,0.001184791276119625,13411034552436435e-21,15108198596020978e-23,16449697913223295e-25,1795342709033025e-26,19313599828735327e-29,20639067646016555e-31,20748566872992125e-33,20828432114802108e-35,22120000064095547e-37,19784852563085735e-39,13242262323004506e-41
-1.781592653589793,16967604097490294e-26,16967604097489932e-26,29093084024345925e-24,34438492584973618e-22,0.00031620160078097575,0.030823343854096668,0.7638084114800904,0.1358780073830074,0.0018281336207266602,20706420181961417e-21,23326982247243296e-23,25398252475264144e-25,27720002935342407e-27,29820102939460356e-29,31866618716158025e-31,32035684982890216e-33,3215899652259166e-34,3415317107020441e-36,3054771483851117e-38,2044598775603972e-40
-1.741592653589793,10808711042840083e-26,10808711042839853e-26,18532890092132246e-24,21938051963786155e-22,0.00020145001194465565,0.019857268765735295,0.6732057417872753,0.1946878425264942,0.002807901734254218,3183469222218924e-20,3586402018720391e-22,3904849512005289e-24,42618066021045096e-27,4584686079620411e-28,4899327260176386e-30,4925320321340341e-32,494427883066117e-33,525087281886222e-35,46965526332583776e-39,3143464515851065e-40
-1.7015926535897932,6919254747537112e-26,6919254747536966e-26,1186392975975732e-23,14043773529150853e-22,0.00012896866211958502,0.012803223671625778,0.5687310838334428,0.27017518239179467,0.004293255888777806,4874673801866974e-20,5491754778224357e-22,5979385438472794e-24,6525983731806563e-26,702039993014663e-27,7502201057561572e-30,7542003495855226e-32,7571034124168756e-34,8040512813869741e-36,7191698015056901e-38,4813498172885101e-40
-1.6615926535897931,44500698474096207e-27,4450069847409557e-26,7630202708852678e-24,9032158335714796e-22,8294910223984121e-20,0.008272097483220777,0.4589147463441709,0.3609020048303943,0.0065343619840926405,7435829947990527e-20,8377337739544965e-22,912119124264754e-23,9954993947403357e-26,10709195990591903e-28,11444154504828048e-30,11504870719977022e-32,1154915518972706e-33,12265316569625966e-36,10970500870997378e-38,7342700678980396e-40
-1.621592653589793,2874707847525368e-26,2874707847525327e-26,49290470523781665e-25,5834700496807737e-22,53585998797792075e-21,0.00535940011008818,0.3539591701341928,0.4618770931532527,0.009898133867212274,0.00011301491539794366,127329472696485e-20,13863556749772642e-24,15130877152924188e-26,16277210192658972e-28,17394294447136928e-30,1748657874158372e-31,1755388796097101e-33,1864240191876266e-35,1667437487865066e-37,11160378653879163e-40
-1.581592653589793,1864849572349343e-26,18648495723493302e-27,319751842311671e-23,37850249602704323e-23,347623874780928e-19,0.0034832503692035126,0.2622219411529563,0.5652360551574143,0.014916870422786069,0.0001711756136596174,19286794255257263e-22,20999359719940776e-24,2291899114996405e-25,2465536086308785e-27,2634742695322192e-29,2648721150810916e-31,2658916590163024e-33,2823795608841468e-35,25256952815249345e-38,1690481107164314e-39
-1.541592653589793,12145820470043133e-27,12145820470042962e-27,20825532169306912e-25,2465198286819557e-22,22641120317066157e-21,0.0022714101296306176,0.18797347163084027,0.6624894128995343,0.02235130407382598,0.0002584158830160896,29118890709963453e-22,3170452524345163e-23,34602756981791767e-26,3722430253409071e-27,3977895912167057e-29,3999000379425233e-31,4014393304356197e-33,42633252306378645e-36,3813257724784846e-37,25522636034720413e-40
-1.501592653589793,7940686044009056e-27,7940686044008946e-27,13615301920713243e-25,16116957558219264e-23,14802411898586499e-21,0.0014861696693808366,0.13144783037349075,0.7471138899582531,0.033265758901572184,0.00038889540434900734,4382727616339338e-21,4771902263841939e-23,5208120157110955e-25,5602693464504291e-27,5987199198482599e-29,6018963893246618e-31,6042132047930377e-33,6416803749357178e-35,5739399445724123e-37,3841455618354722e-39
-1.4615926535897932,5210235852828492e-27,5210235852828382e-27,893360269556593e-24,1057505035414272e-22,9712567567834109e-21,0.0009756403306582305,0.09033165224276754,0.8159592934834222,0.0491039194218029,0.0005835002157259412,6577128003865175e-21,716117515880796e-22,7815805838518145e-25,8407940481712586e-27,8984966754306025e-29,9032635909274065e-31,9067404269686222e-33,9629672647520114e-35,8613094620700902e-37,5764857636239645e-39
-1.4215926535897931,34304373924946343e-28,3430437392494586e-27,5881915063254038e-25,6962650155861752e-23,63948094570417825e-22,0.000642579140106277,0.06136831452426361,0.8577816818918703,0.07173546724689638,0.0008729598942798109,9842693219134e-18,10716756281082857e-23,1169641677515679e-24,12582551072074858e-27,13446075565509894e-29,13517412842249675e-31,13569443975382894e-33,14410883159654587e-35,12889565903772936e-37,8627156173297999e-39
-1.381592653589793,226601639599704e-26,22660163959970077e-28,3885369254953409e-25,4599261837618135e-23,4224176941663466e-21,0.00042455592893078653,0.04139996516526218,0.7993636509726099,0.10341415894372208,0.0013023675091995166,14690541266459721e-21,15995185647519984e-23,17457368870754916e-25,18779959687488155e-27,20068804460263056e-29,2017527819311254e-30,2025293673605388e-32,2150881830328741e-34,19238191577923092e-37,12876374927877679e-39
-1.341592653589793,15015177892808829e-28,15015177892808617e-28,2574540530820345e-25,30475832328907036e-24,2799046764778823e-21,0.00028136142488532803,0.027821216020453943,0.725273939199825,0.14655311231949839,0.001937704736315025,21870821593455228e-21,2381330475662118e-22,25990175198690446e-25,27959221491380377e-27,29878027339463456e-29,30036543264384096e-31,3015215972144507e-32,32021890620225447e-35,2864142779731603e-36,19170084739731728e-39
-1.301592653589793,9979015746365098e-28,9979015746364954e-28,17110273805827645e-26,20254093289688332e-24,18602349011541107e-22,0.00018700911157325622,0.018664008458473647,0.6369609359769017,0.20321263441248685,0.0028752074589724072,32482557003332724e-21,3536790536817646e-22,3860103296779192e-24,415254927540212e-25,4437533456317756e-28,4461076500583085e-30,4478248045761759e-32,4755943534937892e-34,4253871671087377e-36,2847172319193211e-38
-1.261592653589793,6650798903736101e-28,6650798903736006e-28,11403628691369708e-26,13498916704907736e-24,12398072346729342e-22,0.0001246453163273678,0.012517076257987049,0.539033017325653,0.2742729172341972,0.0042547031411202755,4813320054201922e-20,5240956972759527e-22,5720055651653302e-24,6153413825753193e-26,6575714798771251e-28,66106018246638556e-31,6636047308029959e-32,7047547605594622e-34,63035574097643555e-37,4219053971822952e-38
-1.2215926535897932,4444581029299934e-28,4444581029299871e-28,762079149924024e-25,9021025930836124e-24,8285359490273087e-22,8330113776283679e-20,0.008399761176043935,0.4386602925035581,0.35848941440886983,0.00627839515066953,7117011190942298e-20,7749494940305802e-22,8457912087340316e-24,9098693524277338e-26,9723125301343537e-28,9774710708336615e-30,9812335457994004e-32,10420796907007926e-34,932070207041574e-35,6238468619235755e-38
-1.1815926535897932,2977854438278865e-28,29778544382788224e-29,5105904840113185e-26,6044057248331365e-24,5551164691152394e-22,5581301823492731e-20,0.005643455292249501,0.3436470593839063,0.45193552954190025,0.009236896262820616,0.00010501595248458264,11435247436969925e-22,12480600803387276e-24,13426145955185813e-26,14347565295354283e-28,14423685367064413e-30,14479204918206785e-32,15377058241996707e-34,1375374454296263e-35,9205562314945902e-38
-1.1415926535897931,2000041200859446e-28,20000412008594179e-29,34293214325031186e-27,40594205632134735e-25,37283756976516744e-23,37486849730829353e-21,0.0037973978604198735,0.2601635269601381,0.5484164855940674,0.013544449176973401,0.00015465405127341737,16841195498629103e-22,1838074354013344e-23,19773290634220222e-26,2113030645154937e-27,21242411914005387e-30,21324178060772707e-32,22646487141769126e-34,20255759849611898e-36,1355744677020268e-37
-1.101592653589793,13464392995022768e-29,13464392995022576e-29,23086390147437653e-27,27328253960068776e-25,2509964380791996e-22,252366731276234e-19,0.0025596065830051414,0.19141793078421301,0.6409659277080058,0.019784820185126596,0.00022732991477792124,24757080583828797e-22,27020285189101394e-24,29067374530487393e-26,3106223152178231e-27,3122703016482607e-29,31347229035929205e-32,3329106600353245e-33,2977661982998629e-35,19929883714006198e-38
-1.061592653589793,9084449730869817e-29,9084449730869753e-29,15576428201459983e-27,18438421222936143e-25,16934775384030657e-23,17027367710558062e-21,0.001728410217338411,0.13772592190871072,0.7237414535351406,0.028767513859695195,0.00033356377967682667,36330165355207454e-22,39651385760905184e-24,4265542302386443e-25,4558281052921562e-27,45824647157022394e-30,4600103507569162e-31,4885355235642651e-33,43696217348741206e-36,29246453609397264e-38
-1.021592653589793,614225871278808e-28,6142258712787993e-29,1053167276713568e-26,12466748876315218e-25,11450091137964329e-23,11512758343977794e-21,0.0011692825872087957,0.09746807922989048,0.793308132071728,0.0415892966751652,0.0004886099572507745,5322521580826668e-21,58091040057524165e-24,6249208912121084e-25,6678084183932171e-27,6713514323959607e-29,6739355937415089e-31,7157262387582308e-33,6401689904309004e-35,4284735342509314e-37
-0.981592653589793,4161315700000596e-29,41613157000005685e-30,71350975728284655e-28,8446091295344456e-25,7757316649518477e-23,7799801696819119e-21,0.0007924755065497056,0.06817669799764484,0.8488110442923719,0.059686360139058266,0.0007145564850567884,7785541064459959e-21,8497312275354569e-23,914107940910691e-24,9768420083554155e-27,9820245799144935e-29,9858045822163537e-31,10469341763998939e-33,9364122180518825e-35,6267530270630194e-37
-0.9415926535897929,28246422285728654e-30,28246422285728253e-30,4843203294871844e-27,5733087289118726e-25,5265556933020786e-23,5294408315549024e-21,0.0005380581280228691,0.047313511860657465,0.8241667266273124,0.08484550300940549,0.0010433396259784064,11371540271777347e-21,12411195403031942e-23,13351483793612167e-25,14267779181434528e-27,14343475953304324e-29,14398686762921247e-31,1529154716798693e-32,13677260637587752e-35,9154370630032784e-37
-0.9015926535897929,19208133424606357e-30,1920813342460609e-29,32934753346634324e-28,3898614291415812e-25,35806843360665316e-24,36003098935552854e-22,0.00036595331916199433,0.03266872060420731,0.7611879769291524,0.11911875941389077,0.0015210600303980613,16586143514805102e-21,1810264264761107e-22,19474123619081243e-25,208106080202296e-25,2092101734390082e-28,2100154638088924e-30,22303849119840004e-33,19949293180229805e-35,13352324593210216e-37
-0.8615926535897929,13084465307968037e-30,1308446530796785e-29,22434956487699544e-28,2655712677743641e-25,2439140726128909e-23,2452512325357036e-21,0.000249314293615448,0.02248794820005839,0.6846652974005515,0.1645644616876901,0.0022141401010651774,2416030635013886e-20,26369521542060503e-23,28367314887561766e-25,30314127751167795e-27,3047495737927851e-28,30592261376963515e-31,32489282913347693e-33,2905947877298289e-34,19449891762125087e-37
-0.8215926535897933,8927655278091498e-30,8927655278091309e-30,15307584451260155e-28,1812018049534998e-25,16642489573578966e-24,16733738177400151e-22,0.0001701229912140786,0.015454148839512386,0.5970103572095953,0.22274715773879403,0.0032180638450646586,3514992545791183e-20,3836444697516441e-22,4127099823301152e-24,44103374584790906e-27,44337362163436726e-29,4450802523489032e-30,4726796119948361e-32,4227801268443075e-34,282972305544048e-35
-0.7815926535897932,6100876441616253e-30,61008764416161225e-31,1046071767421038e-27,12382756598985737e-26,11372949553002156e-24,11435311953540328e-22,0.00011626291873839478,0.01061280649530118,0.5030755229364502,0.2940162237610185,0.004669694260013966,5107921475617706e-20,5575137576635261e-22,5997519859951597e-24,6409122065796132e-26,6443125245216355e-28,6467926078881482e-30,6869001204260056e-32,6143859660404591e-34,41121661654735074e-37
-0.7415926535897932,41752680264882485e-31,417526802648813e-29,7159020586178987e-28,8474409899023452e-26,7783326422094716e-24,7826008289508045e-22,7956998732865706e-20,0.00728751689200151,0.4092778179744982,0.37677429683491104,0.00676445496535046,7414699087739659e-20,8093098325323639e-22,8706247936988901e-24,930374675128265e-25,93531071735892e-26,9389109089810515e-30,9971326335255638e-32,8918680869339927e-34,59693905360364846e-37
-0.7015926535897932,286140155060222e-29,28614015506021806e-31,4906231761921121e-28,5807696529256423e-26,5334082077194134e-24,5363334192515537e-22,5453240001189259e-20,0.005005772418151778,0.32195134080904086,0.4671547492073966,0.00977993650992376,0.00010752335116039389,11736494940486185e-22,12625680250472653e-24,13492164812983182e-26,13563746615028577e-28,13615956095821491e-30,1446027948970076e-31,12933747599265218e-34,8656727563821044e-36
-0.6615926535897931,19635482438457893e-31,19635482438457616e-31,33667496818105555e-29,39853519750202964e-27,3660348723348482e-24,3680422695290202e-22,3742181187531908e-20,0.0034404603623048088,0.2457559483688221,0.5595140211398467,0.01410759716288592,0.00015577617976147125,1700424694283935e-21,18292539447770672e-24,19547933542174694e-26,1965164383214678e-27,19727286805322786e-30,20950572899247036e-32,1873887860410053e-33,1254217818016097e-35
-0.6215926535897931,1349085851888526e-30,13490858518885067e-31,2313176860725002e-28,27381970273530938e-27,25148985754647246e-25,25286909932599257e-23,25711529283671197e-21,0.0023663686369368503,0.18291777812141394,0.6477329123644556,0.020293846749167305,0.0002254840258323051,2461512714947054e-21,26480062593711862e-24,2829735638648092e-25,28447486172738225e-28,28556986042182135e-30,3032780046053233e-31,27126178071231876e-34,18155908147124475e-36
-0.5815926535897931,9279842798287718e-31,9279842798287454e-31,15911454116961307e-29,18835004406296203e-27,17299020236258888e-25,1739389433386543e-22,1768611422518984e-20,0.001628937178557254,0.13344100984945417,0.7267497816296226,0.02909027899210028,0.00032611634059146084,35604271371784587e-22,3830182772250723e-23,4093043504552529e-25,4114758881517382e-27,41305973833003184e-30,4386735107076386e-31,3923639560367568e-33,2626143619399398e-35
-0.541592653589793,6390182097873802e-31,6390182097873712e-31,10956768499151094e-29,12969951171306912e-27,11912258848225772e-25,11977590636052248e-23,12178882270307203e-21,0.001122269852254828,0.09587238609605953,0.7935688866419559,0.04150898996796415,0.0004712968847901041,5146198084860083e-21,5536108283819048e-23,5916044685432482e-25,5947431878052183e-27,597032469222706e-28,634054363030466e-30,5671189897463479e-33,3795802069604687e-35
-0.501592653589793,44048053469196196e-32,44048053469196196e-32,7552591104732544e-29,894029456342067e-26,8211218504310525e-25,8256252549953316e-23,8395035996047877e-21,0.0007738597162061931,0.0681145395945264,0.8473921965786771,0.058871013634665806,0.0006806155271439989,7433335712331698e-21,7996552764343637e-23,8545346696540419e-25,8590683483237692e-27,8623750683465221e-29,9158508169006364e-31,8191669678867896e-33,5482792373867066e-35
-0.46159265358979296,3039142302258363e-31,30391423022583196e-32,52109905683131396e-30,6168451330413208e-27,5665417549799665e-25,569648941298459e-22,5792259458060698e-21,0.0005340608782183907,0.04801024042193721,0.8220712545689801,0.08282195826225547,0.0009822233163786767,10730545433347846e-21,1154362670447919e-22,1233585254719557e-24,12401299623281208e-27,12449034621192402e-29,13220997389574937e-31,11825293098179624e-33,7914824371483019e-35
-0.4215926535897929,20987308366074513e-32,20987308366074212e-32,35985371882266745e-30,4259727822436993e-27,39123493846505686e-26,39338066510707404e-24,3999949366432319e-21,0.0003688656799295518,0.0336542452442898,0.7613693033359816,0.11526875023288127,0.001416542996295496,1548203714526959e-20,166552295592849e-21,17798259735235626e-25,17892687272690706e-27,17961559682578697e-29,1907535330264306e-30,17061620777033928e-33,11419567432443348e-35
-0.3815926535897929,14504907713783714e-32,14504907713783512e-32,2487048310788703e-29,29440153960020846e-28,27039325760813036e-26,27187623174767505e-24,27644787549137886e-22,0.00025496229445542626,0.023503694996231766,0.6879967556749973,0.1581715389124397,0.0020415610315993858,22326962898227552e-21,24019010352116686e-23,25667410614312565e-25,25803587452440227e-27,2590291044557984e-28,27509146034541923e-31,2460508123204032e-32,16468504837960507e-35
-0.34159265358979285,10032226923925573e-32,10032226923925576e-32,1720151104504341e-29,20362094749616524e-28,18701577237011093e-26,188041463537801e-22,19120357319425154e-22,0.00017635691013951913,0.016374857778292274,0.6039823236602233,0.21312641585623113,0.0029403473306130147,32184958189315465e-21,3462443084830497e-22,37000674219587787e-25,37196979019113254e-27,37340157377921183e-29,3965561493254562e-30,3546928085287055e-32,23740056690560307e-35
-0.30159265358979326,6943460468100234e-32,6943460468100135e-32,11905433642853815e-30,14092922838954034e-28,12943652812926357e-26,13014642570371902e-24,13233504818517841e-22,0.00012206599148434342,0.011390721091283014,0.5135176445985713,0.28073590059800757,0.004231682264009909,4637928392401123e-20,4989532220136846e-22,5331960108904305e-24,536024850371702e-25,5380881135910613e-28,5714548767533454e-30,51112795887252755e-33,34210467277579875e-35
-0.2615926535897932,4808651860623335e-32,48086518606232676e-33,8245036592524953e-30,9759969102225978e-28,8964049045943002e-26,901321261196863e-23,9164788040765718e-22,8453924230418916e-20,0.007916299538609804,0.4223095116818621,0.359915294637766,0.006084953930800885,668141497701917e-19,7188081927802443e-22,7681396320109083e-24,772214952589863e-25,7751873571672471e-28,8232566088377175e-30,7363476754178894e-32,49284719447499735e-35
-0.2215926535897932,3332056275546673e-32,33320562755466264e-33,57132283052559225e-31,6762969588737977e-28,6211453177397069e-26,6245520075095371e-24,6350552916786535e-22,585812476610023e-19,0.005498803570957101,0.33623297919192235,0.4474758277992516,0.008740790472837797,9623013944077806e-20,1035305034889852e-21,11063578372011089e-24,11122275587129847e-26,11165087375538561e-28,11857432767937584e-30,1060567623917599e-31,7098518749341651e-34
-0.18159265358979315,23100221418805454e-33,23100221418805127e-33,3960822625840733e-30,4688579124399577e-28,43062281026333414e-27,43298457455676455e-25,44026629490507484e-23,40613482971731265e-21,0.0038186085097359768,0.2599055707819528,0.538378603369522,0.012539116538236555,0.00013857225595996777,14909109058116507e-22,15932325769788593e-24,16016853937411465e-26,16078505904676179e-28,1707553164262467e-29,15272914783305347e-32,10222362959366902e-34
-0.14159265358979312,16021687820584512e-33,16021687820584284e-33,27471192796562622e-31,32518714730629555e-29,2986683161805747e-26,30030637231181944e-25,3053568170900024e-22,28168762184058657e-21,0.0026515861085550283,0.19586235401822075,0.6267741485313197,0.017956238945739646,0.00019952040174130183,2146786738819535e-21,2294122857459185e-23,23062942289962256e-26,2315171601509646e-27,24587350450401106e-30,21991731562773303e-32,14719355494955578e-34
-0.10159265358979308,11116355407075063e-33,11116355407074908e-33,1906038527292472e-30,22562516157789443e-29,2072255550542317e-26,2083620905662573e-24,21186626902903539e-23,19544549608753638e-21,0.0018412493660260674,0.14456459807988817,0.7074313446707539,0.02565168615670032,0.0002872541712271011,30910472130042493e-22,3303191957102619e-23,3320716935129302e-25,3333499017157778e-27,3540208790897569e-29,31664786965413056e-32,21193658838802877e-34
-0.061592653589793045,7715295214944825e-33,7715295214944714e-33,13228841099988938e-31,15659491494714695e-29,14382468666994434e-27,14461349808259809e-25,14704557903610855e-23,13564955981078125e-21,0.0012786375558105547,0.10497805944263595,0.7768654337116832,0.03652292144462536,0.000413555608353259,4450691481050907e-21,47561577245334894e-24,4781391434190293e-25,479979593569426e-26,50974305612880985e-30,4559308852324867e-31,305160544621547e-32
-0.02159265358979301,5356150070728959e-33,53561500707288826e-34,918379092690061e-30,10871208960939531e-29,9984667912525387e-27,1003942916954916e-24,1020827074046019e-22,9417169308334218e-21,0.000888009222779295,0.0752953391286432,0.8337047106405691,0.05176016827172721,0.0005953992241664438,64088484662214015e-22,6848723017051923e-23,6885058937030427e-25,6911560863548625e-27,7340145715389282e-29,6565266742755364e-31,4394219474259481e-33
0.018407346410207026,37190944815037395e-34,3719094481503688e-33,6376853841750412e-31,7548528835078442e-29,6932950504163078e-27,6970974513470409e-25,7088211506351796e-23,6538921193457834e-21,0.0006167651691020453,0.0535135687107298,0.8376920194275812,0.07288233214580088,0.0008572438587320229,9229723618710231e-21,9863237885935279e-23,9915567619260223e-25,9953734564147032e-27,10570964150614972e-29,945501657159046e-30,6328367083359656e-33
0.05840734641020706,25827375962761035e-34,2582737596276067e-33,4428427469362729e-31,52421010855978693e-30,4814610655715677e-27,4841016557121111e-25,49224322843496626e-24,45409847562161e-19,0.000428395364974742,0.037780420268628094,0.7818576006107173,0.10171683129339681,0.0012343337374301647,1329471670530283e-20,1420730308475573e-22,1428268101322154e-24,14337657831640981e-27,15226733842053797e-29,13619289476016816e-31,9115569768300629e-33
0.0984073464102071,1793726890383083e-33,1793726890383083e-33,30755696766718577e-32,3640670927197953e-29,33437762366361633e-28,33621152954532576e-26,34186590616229064e-24,3153745768559288e-21,0.0002975621160709453,0.026545105886403443,0.7134031505411795,0.1402636156689298,0.0017774464930843024,1915475958593293e-20,2046971430160538e-22,20578319205436582e-25,20657529173171093e-27,21938499457153242e-29,19622512475474185e-31,13133605964872116e-33
0.13840734641020713,12457752303812193e-34,12457752303812012e-34,21360378455892136e-32,25285107155323922e-30,23223120720754084e-28,233504887485807e-24,23743195507626765e-24,219033464212016e-20,0.0002066809696334077,0.018586769380950004,0.6335397438139264,0.19037066261642116,0.002559706245753327,2760622965936164e-20,2950161585084879e-22,2965814341083449e-24,29772303421177836e-27,31618479488722967e-29,2828060366821292e-30,18928580399236058e-33
0.17840734641020717,8651765832130467e-34,8651765832130346e-34,1483453740122215e-31,17560216386807427e-30,16128190500779416e-28,16216646133758129e-26,16489376584065233e-24,1521163259348904e-21,0.00014354662261482323,0.012982015776238425,0.5455863048380138,0.253177537304605,0.003686322493216756,3980116776433867e-20,4253434616413166e-22,4276002736776997e-24,4292461915459146e-26,4558636834773508e-28,40773940959920555e-31,27290535545429256e-33
0.21840734641020676,6007943029670657e-34,6007943029670572e-34,10301371686121393e-32,12194132583758276e-30,11199707849298549e-28,1126113304488073e-25,11450522070664765e-24,10563238333680884e-22,9968574964086614e-20,0.009050852441264636,0.45466782391728244,0.32839774486713824,0.0053084275390765144,57407467558130004e-21,6135075347174271e-22,6167628335044737e-24,6191368765684604e-26,6575294613983143e-28,5881158866168034e-30,3936337064971021e-32
0.2584073464102068,4171353868631662e-34,41713538686316035e-35,7152309271726019e-32,8466465456922961e-30,7776029904746431e-28,7818677817278037e-26,7950171875569434e-24,7334127354290381e-22,6921457265565124e-20,0.006301500546133026,0.36663738737980517,0.41370855446382826,0.0076425539140483065,8284194091068449e-20,8853453405566259e-22,8900432625780024e-24,8934692188941174e-26,9488731111405716e-28,848703189449016e-29,5680482193748381e-32
0.29840734641020683,28955595271630316e-35,28955595271629917e-35,4964799895952316e-32,5877025897884759e-30,5397757702485327e-28,5427361896679727e-26,55186389593972254e-25,5091010680588781e-22,48046548977793367e-21,0.004382654772149505,0.2866455314381701,0.5046702806063391,0.01099765522220779,0.0001196097813624107,12783357543775933e-22,12851195076272157e-24,12900661972658195e-26,13700630087067315e-28,12254292292447006e-30,8201959180738438e-32
0.33840734641020687,20093985194878614e-35,2009398519487833e-34,34453657287627796e-33,40784128343483364e-31,37458205345744106e-29,3766364620650407e-26,38297071323531814e-25,35329513422816315e-23,33342807534356414e-21,0.0030454659000445907,0.21804853289182827,0.5954717575372069,0.01581174971841908,0.00017279953498964843,1846901208457765e-21,1856703217007888e-23,18638500606006912e-26,19794271234777592e-28,1770464452259417e-29,11849951691890454e-32
0.3784073464102069,13939636224143126e-35,1393963622414293e-34,2390125425708171e-32,2829284023618322e-30,25985574840677975e-29,2612809365129674e-26,2656751451485822e-24,2450885743188533e-22,23130869747490436e-21,0.0021146786709390865,0.16208996365487247,0.6803237878532311,0.022699837165927685,0.00024980557954725754,2670154082228605e-21,2684327506032474e-23,2694660072731146e-25,2861755540161845e-27,2559647887422895e-29,1713206033337892e-31
0.41840734641020694,9666338382576105e-35,9666338382575969e-35,16574149260565904e-33,19619462310891623e-31,18019506064349503e-29,1811833468721846e-26,18423047873300599e-25,1699548849751136e-22,16040045518197734e-21,0.0014673596421719407,0.11827727746084743,0.7548463788469206,0.03251284009950037,0.0003613837242827197,3863231490989851e-21,3883742466603839e-23,38986918914596257e-26,4140449192090325e-27,37033533713120365e-30,24787031726078357e-32
0.458407346410207,6699939029261577e-35,6699939029261484e-35,11487885599767139e-33,13598655050894032e-31,12489692289913696e-29,12558192452232624e-27,12769395470011551e-25,11779925152422956e-23,11117741976373295e-21,0.0010175155020444796,0.08506813221774061,0.8167983366606963,0.046402356486083235,0.0005231948414376817,5593905813662934e-21,5623615057754772e-23,5645261752683693e-25,5995323590017201e-27,5362413786323605e-29,3589134152836046e-31
0.498407346410207,46414190452785043e-36,4641419045278439e-35,7958294960576149e-33,9420541928476124e-31,8652301970345661e-29,869975582878017e-26,8846067866529467e-25,8160607237543782e-23,7701902269665599e-21,0.0007051098100303079,0.060513021344197254,0.8503595495279525,0.06587549271458136,0.0007580635745968084,810696506693275e-20,8150041449100275e-23,8181413193043066e-25,86887414042261e-25,7771494898044937e-29,5201563860719489e-31
0.538407346410207,3213469387213837e-35,32134693872137925e-36,5509896215090632e-33,652227751961256e-30,5990389413108324e-29,6023243917295719e-27,6124542519590216e-25,5649966517025685e-23,5332396314737816e-21,0.0004882861046235271,0.04269074339788257,0.79734054315844,0.09280521097740431,0.0010992842511624867,11760056822926143e-21,11822586673787095e-23,11868095482645943e-25,12604034317038636e-27,11273461118590359e-29,7545475961702023e-31
0.5784073464102071,2223376260463229e-35,22233762604631973e-36,381225739725197e-32,4512716710157594e-31,414470717070797e-28,4167438964878719e-27,42375267369921163e-26,3909171095585743e-23,3689452559735879e-21,0.00033789246330832845,0.029931110700344057,0.7313397527872155,0.1293344802595443,0.0015954580543659784,17076476791868903e-21,17167365136456585e-23,17233448569846416e-25,18302092160295127e-27,16369990684664142e-29,109566503050902e-29
0.6184073464102071,15372292663400526e-36,1537229266340031e-35,26357723369125653e-34,31200657850465454e-32,28656261544748206e-30,28813427832367793e-28,2929801056928367e-25,27027779304024323e-24,25508686991013365e-22,0.00023364122438604654,0.020887126503893943,0.6530301270096694,0.177587687829898,0.0023175624360807605,24823052217040766e-21,2495536254192869e-22,25051426741794913e-25,26604862020018833e-27,2379625999167977e-28,15927150132230657e-31
0.6584073464102072,10619942076870747e-36,10619942076870598e-36,1820922237089233e-33,21554961669517338e-32,1979716652607381e-29,1990574479138362e-27,2024051857809793e-25,1867213039450654e-23,1762267983484714e-21,0.00016142260356773292,0.014523645783153143,0.5652635654651345,0.23911341336757935,0.0033692571365467276,3612526435005938e-20,36318223399142237e-23,3645803236443915e-24,3871878961902327e-26,34631353609547437e-29,23179220953819886e-31
0.6984073464102067,7330503975014806e-36,7330503975014704e-36,1256906826850477e-33,14878492844496706e-32,13665160022810485e-30,13740107079939572e-28,1397118749127221e-25,12888594483830426e-24,12164209009714565e-22,0.00011142887561212433,0.010070370500522443,0.47299203010138074,0.314085259925433,0.004901840872800812,52637744389800625e-21,5291976808242505e-22,5312349432268913e-24,56417674528845794e-27,5046181597348123e-28,3377475785000909e-30
0.7384073464102068,5055259089454359e-36,50552590894542865e-37,8667875609494195e-34,10260500020992305e-32,9423761947284501e-30,9475446905522077e-28,9634804482681688e-26,8888227180204082e-24,8388679903721672e-22,7684619240993217e-20,0.006966499508334931,0.38231061855760956,0.40051279747882346,0.007135792326899333,767972801348317e-19,7721059304792085e-22,775078507785419e-23,8231410160336668e-26,7362442854879415e-28,4927779942339326e-30
0.7784073464102068,3482730929634636e-36,3482730929634588e-36,5971578893431048e-34,7068789184548751e-32,64923333555319925e-31,6527940789191725e-28,6637727360764114e-26,6123386209873327e-24,5779233480649757e-22,5294308445628121e-20,0.004809869301848803,0.298937050324625,0.4939531985361596,0.010391409053943224,0.00011219902934753538,11280682355471385e-22,11324116527041565e-24,12026323427984624e-26,1075673757855154e-27,7199626092782763e-30
0.8184073464102068,23967989424696197e-37,2396798942469586e-36,41096123317660213e-35,4864707261162011e-32,4467993087921959e-30,4492497955242217e-28,4568052554286641e-26,421408541650366e-23,3977241845731335e-22,3643578162859211e-20,0.0033151010787913523,0.22687398436453146,0.5881718703459707,0.015131512840022827,0.00016415709443875473,16505484173077187e-22,1656904404343291e-23,1759648826617416e-25,15738875453266176e-28,10534236570983428e-30
0.8584073464102069,16475776608573397e-37,16475776608573166e-37,28249784963710454e-35,3344036442974446e-32,3071332129736471e-30,30881769602580325e-29,3140113761239259e-26,2896794086185738e-24,2733986366326064e-22,2504651622412964e-20,0.0022811894127507306,0.1678593184284611,0.6766805379354583,0.022019026316073168,0.0002405415316563482,2418753052195302e-21,2428069113858365e-23,25786333771251873e-26,23064141521645928e-28,1543713360063576e-29
0.8984073464102069,11311737753105563e-37,11311737753105405e-37,19395392805024628e-35,22959077546651826e-33,2108677753386578e-30,2120242871674211e-28,21559010070531143e-27,1988845554046901e-24,18770671745132733e-23,17196266620554403e-21,0.0015673118290764224,0.12164695578579085,0.7544212125881347,0.03199032163073602,0.0003530306452056425,35502770191578415e-22,3563955247208166e-23,37849557106340013e-26,33853883591231852e-28,22658850033863394e-30
0.938407346410207,7756172608388183e-37,7756172608388072e-37,13298930516839517e-35,15742459051644105e-33,14458670265975969e-31,14537969358329628e-29,147824681780873e-25,1363701117807607e-24,12870575838848542e-23,11791109021203678e-21,0.0010751957890355434,0.08672637376821447,0.818738700569365,0.046339352249616585,0.0005189882078630447,5220098593613511e-21,52402188413069224e-24,5565164313680074e-25,49776652430917185e-28,3331616886973049e-29
0.978407346410207,5310859538425778e-37,5310859538425703e-37,9106134630092539e-35,10779284195181877e-33,990023956042027e-30,9954537777115836e-29,10121952680698817e-27,9337627535972767e-25,8812829043861634e-23,8073718799825256e-21,0.0007364650591321862,0.06105322325112454,0.8518633438711768,0.06679386597218397,0.0007642822813354685,768918894317335e-20,7718844872560338e-23,8197489910615773e-25,7332103477880812e-27,49074733978748105e-30
1.018407346410207,3631154659929903e-37,3631154659929851e-37,6226069990510577e-35,737004015128698e-32,6769017473374637e-31,680614239094298e-28,692060774311529e-26,6384346922494805e-25,602553050221051e-22,5520198056981771e-21,0.0005036551156183015,0.042565395535322244,0.7972327519833218,0.09553858770528555,0.0011275236661550886,11347722893138472e-21,11391530440823097e-23,12097918897202564e-25,10820774922908608e-27,724248713059585e-28
1.058407346410207,2478845149520769e-37,2478845149520734e-37,4250290841881105e-35,5031233861337022e-33,4620939536411807e-31,4646283243981338e-29,47244241962764705e-28,43583402215084734e-26,4113390572184102e-23,37684266935305534e-22,0.0003438803174110721,0.029455582790273493,0.7285602272489395,0.13509965237853308,0.0016664438104404935,1678053288705023e-20,16845404236789915e-23,17889988206817292e-25,1600139143893122e-26,10709941976829448e-29
1.098407346410207,16894275552502175e-38,16894275552501935e-38,28967353880454316e-36,34289778544230515e-34,31493466162936057e-32,3166619320047836e-29,32198753606836535e-28,2970375163538154e-25,28034326672362567e-24,2568329666598502e-21,0.00023439322688334445,0.020265200909988897,0.6465542209055789,0.18796476254284517,0.002467490384652712,24866556092048598e-21,24962886779538444e-23,26510838189638756e-25,237121620598586e-25,15870862279534973e-29
1.1384073464102071,11494091241045224e-38,11494091241045065e-38,19708060726183335e-36,2332919467294037e-33,21426711814224507e-32,21544227378780132e-30,21906557085277646e-28,2020907202974303e-25,19073271922168682e-24,17473752969380915e-22,0.0001594823640209336,0.013877407946100116,0.554479168136821,0.25582820434954306,0.003660239673003624,3693040357351704e-20,3707391124082431e-22,3937287335447555e-24,3521638766210636e-26,235707919490208e-27
1.1784073464102072,7805709931595617e-38,7805709931595505e-38,13383868469176143e-36,15843003395032972e-34,14551015274046173e-32,14630820835889492e-30,14876881227209446e-28,13724108409529326e-26,12952779463805516e-24,11866542618696614e-22,0.00010831102334492881,0.009466390825629384,0.4580507543755991,0.33851468263827883,0.005438956575093089,54974122024308754e-21,551887315348652e-21,5861100849719666e-24,52423606015663776e-27,3508780975748321e-28
1.2184073464102072,5290649671392908e-38,52906496713928344e-39,9071482278862751e-36,1073826486512467e-33,9862565333929686e-32,9916656924988155e-30,10083434750442266e-28,9302094272852917e-26,8779293530037866e-24,8043053656990351e-22,7341493393431187e-20,0.006435876659487177,0.36421715018063267,0.4329962054860264,0.00809459690996715,820327694085869e-19,8235521739222279e-22,874621233266561e-23,7822898846552802e-26,5235969200686046e-28
1.2584073464102072,3578645971124131e-38,35786459711240825e-39,6136037259263327e-36,7263464920807143e-34,667113339370356e-31,6707721462548942e-30,682053157665894e-27,629202541486748e-25,5938398015601396e-24,5440399732389362e-22,4965974226777308e-20,0.004362373472035843,0.2792744628993744,0.5332521458034615,0.01206165684875596,0.00012272183972188692,1232091884603326e-21,13084953125074249e-24,1170361080386606e-25,7833380810647318e-28
1.2984073464102073,24154271226910047e-39,2415427122691005e-38,414155268262308e-35,4902516291356258e-34,45027188127189474e-33,45274141345163975e-31,4603555952270219e-28,4246837761173974e-26,4008154976950548e-24,36720288907383195e-23,33518661962591614e-21,0.002948589381614901,0.20731743346293116,0.6315176717804604,0.01798513698481616,0.0001840830349215284,18482528773978844e-22,1962866350265493e-23,17556519884257243e-26,11750809923178142e-28
1.3384073464102073,16266151456364784e-39,16266151456364558e-39,27890356354451647e-37,3301489486615199e-34,30322548540197835e-33,3048885363830966e-30,31001613608636506e-29,2859937506947468e-26,26992019501860802e-25,2472845679775624e-22,2257263716068698e-20,0.0019875751861350714,0.14975211074396974,0.72052753943562,0.026812357267090636,0.0002768956743969837,27803771393705315e-22,2952796031172019e-23,26410775617511155e-26,17677079869949765e-28
1.3784073464102073,10927963640085832e-39,10927963640085678e-39,18737363965169843e-37,221801433268589e-33,2037136496674881e-32,2048309244390884e-30,2082757603776255e-28,1921369856476004e-26,18133841231060722e-25,16613130611528774e-23,15164913848296087e-21,0.001336168929878821,0.10580671342454254,0.7954970954206945,0.03990966312160827,0.0004177173781333665,4194987258543605e-21,4455136279577393e-23,39848199853664105e-26,2667092484455159e-27
1.4184073464102074,7323228755527315e-39,7323228755527213e-39,12556593992422485e-37,14863726560833847e-35,13651597921373107e-33,13726470596692007e-31,1395732167228247e-28,12875803257089829e-27,12152151306925788e-25,11133068015942311e-23,10162615137731234e-21,0.0008958105786887838,0.07346915745767661,0.8548049808807808,0.05918945589593803,0.0006320706295482373,63490086521665395e-22,6742752080909927e-23,603093871240309e-24,403658669059051e-26
1.4584073464102074,4894603675477082e-39,4894603675477012e-39,8392411756958573e-37,9934422791454246e-35,9124276134574567e-33,9174318552208058e-31,932861176914782e-28,8605760662545862e-27,8122095657726217e-25,7440974392740904e-23,6792378431710702e-21,0.0005989080601753546,0.05033064919442346,0.8220587818115986,0.08719879935095907,0.0009594347751591449,9640434768042674e-21,10238334334842723e-23,9157502498786784e-25,6129237002709191e-27
1.4984073464102066,32622985964449525e-40,32622985964449062e-40,5593620017221406e-37,6621384626385097e-35,6081414390409751e-33,6114768124365045e-31,6217605979774334e-29,5735819035053675e-27,5413451839690829e-25,49594783417537244e-24,452719326987864e-20,0.0003992575023595469,0.03411851562913229,0.7548515889906516,0.12705716723062688,0.0014610880499390812,14688366160990067e-21,1559941623860701e-22,139526309751782e-23,9338679635661605e-27
1.5384073464102066,21679914738847186e-40,21679914738846874e-40,37172932357271203e-38,44003039546893506e-36,4041461612966932e-33,40636271532138934e-32,4131969025402775e-29,381179294173651e-26,3597560765178202e-25,3295868425541407e-23,3008593795005493e-21,0.0002653658996898095,0.02293628278225451,0.6717314227469897,0.18204675099010129,0.002232450593129301,22460074934464943e-21,2385335086846283e-22,21335223339333573e-25,1427994592717964e-26
1.5784073464102066,14363226909430472e-40,1436322690943027e-39,24627553602860127e-38,29152588897601976e-36,2677521147663129e-33,269220610781975e-30,2737483491494425e-29,25253626507993464e-28,23834310337210153e-26,218355593905616e-22,1993234740702096e-21,0.00017582412372044073,0.015314129173783862,0.5754961578796016,0.254629760592509,0.0034225217113114524,3447375936135926e-20,3661272077885023e-22,3274762853915753e-24,21918419032929258e-27
1.6184073464102067,9484973320531415e-40,9484973320531285e-40,16263176119547086e-38,19251351361484508e-36,17681414358265856e-34,17778388705448799e-32,180773847311235e-28,16676612796384917e-28,15739345977440147e-26,14419440777498545e-24,1316263486960352e-21,0.00011611504341510161,0.010165790402753254,0.47236544796945035,0.3448792912731181,0.005264431354306413,5312381089926917e-20,5642097590542729e-22,50464797048067185e-25,3377675329177649e-26
1.6584073464102067,624215677858647e-39,6242156778586383e-40,10702960527704331e-38,12669508847000907e-36,1163631744251038e-33,11700137240222062e-32,11896909545779827e-30,10975047382109196e-28,10358222618951615e-26,9489579716748584e-24,866246690144956e-21,7641951704480129e-20,0.006713542841484311,0.3707422208518685,0.44892909650361795,0.008123179405959755,8220553785118383e-20,8731019207188537e-22,780931630703416e-23,5226878268286375e-26
1.6984073464102067,40932464145394073e-41,40932464145393494e-41,7018384247456093e-38,830793321947054e-35,76304258831486465e-35,767227522583996e-31,7801307155471751e-30,7196803114645325e-28,6792325009039222e-26,62227191106786506e-25,5680347901698317e-22,5011283034111211e-20,0.004412552449633485,0.278679464913414,0.5587349158428863,0.012569294605017897,0.00012776657705373606,13570651793828611e-22,12138051774518636e-24,812415796952857e-25
1.7384073464102068,26739351307229283e-41,26739351307228897e-41,4584797077821901e-38,54272018465182116e-37,4984616552488833e-34,5011954859614073e-32,50962456583311805e-31,4701350157859122e-28,4437122670375409e-26,406502457693818e-23,37107184035577285e-23,32737043515972694e-21,0.002886940610024971,0.20152205149231386,0.6641166435622023,0.019489740319969123,0.00019949670895179618,21190929617169604e-22,18953901330945444e-24,12686095961233914e-26
1.7784073464102068,17397750283991705e-41,17397750283991461e-41,2983062444044966e-38,3531166533610513e-36,32432018654920146e-35,3260989321705413e-32,3315832472179378e-30,30588967961215203e-29,28869792431709322e-27,26448765258256307e-25,24143502879582503e-23,21300345531121726e-21,0.0018802617668913174,0.14104907053925828,0.7562532861035755,0.030247362097976842,0.00031301060355838986,33252332205575545e-22,29742073067170513e-24,19906761698890012e-26
1.8184073464102068,11271919060648458e-41,11271919060648297e-41,19327118663770238e-39,22878258801744295e-37,21012549512684743e-35,21127793589337985e-33,21483119733858163e-31,1981844579783877e-28,18704600208607745e-27,17136028317242461e-25,15642461179859753e-23,13800495327964492e-21,0.0012190196418458438,0.09616074968482406,0.8303286116607239,0.0468902277875669,0.0004936208149126061,5244863154045752e-21,4691201776848174e-23,31398832635146123e-26
1.8584073464102069,7270455286574217e-41,7270455286574115e-41,12466107262410722e-39,1475661391443543e-36,13553220251752996e-35,13627553371237066e-33,13856740862025705e-31,12783016205787082e-29,12064579131479948e-27,11052840876112566e-25,10089481683066865e-23,8901445728268537e-21,0.0007866153716821226,0.06421638120277921,0.8559535314426344,0.072375387317299,0.0007826130659051724,83178683857095e-19,7439835252918767e-23,4979580061344015e-25
1.898407346410207,46673799017708605e-42,46673799017707933e-42,8002808104375462e-39,9473233860555298e-37,8700696904651814e-35,8748416186903172e-33,8895546599797738e-31,8206252644601334e-29,774504098330966e-26,7095540148402807e-25,6477097220433564e-23,571443735793841e-20,0.0005051220217941848,0.0421948178028662,0.7923022571773567,0.11067750240093319,0.0012477463773818956,13267568178759804e-21,11867103576722227e-23,7942809611553006e-25
1.938407346410207,298134911486073e-40,29813491148606883e-42,51118969015844646e-40,6051150319758521e-37,5557682374540223e-35,5588163681589579e-33,5682145130600379e-31,5241849725800948e-29,494724482818595e-26,45323677933942127e-26,41373294917562784e-24,36501781054906225e-22,0.000322712091674215,0.027369661640470572,0.7090216403210229,0.1664750536010814,0.0020009174763027096,21292091950098488e-21,19044746304643016e-23,1274690187078938e-24
1.978407346410207,1894312077196594e-41,18943120771965672e-42,32480355922716723e-40,38448255102073364e-38,35312821268856967e-36,35506495695593895e-34,3610364211164492e-31,3330605997445701e-29,31434177165580696e-28,2879810018875781e-25,26288076437403315e-24,2319280770342611e-21,0.00020507137144879965,0.017565635042455948,0.6075718509905201,0.24391557091079855,0.003228000068393201,3439151549692051e-20,3076194638766729e-22,20589382043929083e-25
2.018407346410207,11968769129672872e-42,11968769129672703e-42,205219554881323e-38,2429263342059796e-37,22311582667510367e-36,22433951337796558e-34,2281124437606454e-31,2104365733883004e-29,19860951836050907e-28,18195408070198882e-26,1660950825237494e-23,14653847232765585e-22,0.00012957934751469804,0.011170679893077334,0.4944944274868506,0.34412181722585417,0.005239334199787881,55932180465311896e-21,5003034745609521e-22,33485986931285075e-25
2.058407346410207,7517181553494105e-42,7517181553494001e-42,12889150385109956e-40,15257386441048727e-38,1401315505716099e-35,14090010705476606e-34,143269757798965e-30,13216813780234278e-30,12473996211253304e-28,1142792416086897e-25,10431873859872067e-24,9203593865844133e-22,8138835479676222e-20,0.007045199584765841,0.38056928829990727,0.462239688177204,0.00855491351864066,9162958245658257e-20,8196394287888977e-22,5485959083305345e-24
2.098407346410207,4691405964486566e-42,46914059644865006e-43,8044003801632618e-40,9521998802695081e-38,8745485092864692e-36,8793450017530475e-34,894133780706933e-31,8248495604217317e-30,778490978434367e-27,7132065547543385e-26,65104394633308745e-25,5743882835335615e-22,5079530041740873e-20,0.004408521550090239,0.2771602790129619,0.5866403575294186,0.014046520649228707,0.0001512777925713435,13532810156859674e-22,905770019690765e-23
2.138407346410207,29081243333723608e-43,29081243333723195e-43,4986343831753164e-40,5902528288977571e-38,54211803877621735e-37,5450913044800351e-34,5542586219669937e-32,5113104890500486e-30,4825735770543746e-28,4421048513726267e-26,40357128789187404e-25,35605379741108174e-23,3148776774346811e-20,0.002737356133189363,0.19203896325567843,0.7026213575537892,0.02316859303927916,0.00025182521377370117,2252969473288593e-21,15079455074109826e-24
2.178407346410207,17897280332913937e-43,17897280332913686e-43,3068713134754269e-40,36325545730117945e-39,3336321766633751e-36,3354619942263592e-34,34110377676922113e-33,31467248682163597e-31,2969871160833482e-28,27208171159986114e-27,2483672517725597e-24,21912390145460468e-23,19378546653121034e-21,0.0016864085920402464,0.127609737344262,0.7987337593130925,0.0383119111847648,0.00042290655832983795,37842008232558775e-22,2532824957259776e-23
2.218407346410207,10929679546573408e-43,10929679546573253e-43,18740306102007667e-41,22183626048167578e-39,2037456367407054e-36,20486308694655199e-35,20830846379252628e-33,1921671549592341e-30,18136688635775353e-29,1661574196182408e-26,15167525030994887e-25,13381665726028588e-23,11834362481680731e-21,0.0010305484590679241,0.08200385184884706,0.8706244176403775,0.06327867913615165,0.0007169090837977405,64168287941797855e-22,4294895375978283e-23
2.2584073464102072,6619625093914161e-43,661962509391407e-42,1135017728670509e-40,13435644387990905e-39,1233997505596707e-36,12407654088936895e-35,12616325376419909e-33,11638717455289273e-31,10984592796367295e-29,10063422443130603e-27,9186301294558515e-25,8104685460846365e-23,7167585116799505e-21,0.0006244115275488061,0.0513258807972418,0.8150631233604831,0.10372220706971282,0.0012275077162283924,10992603880510254e-21,7357574851845229e-23
2.2984073464102073,3973723420133501e-43,39737234201334446e-44,6813447086046134e-41,8065341165352257e-39,7407617076205887e-37,7448244416055002e-35,7573508607065304e-33,6986656113639915e-31,659398878883433e-28,6041015447519929e-27,5514484596046634e-25,4865196897856355e-23,4302673042560198e-21,0.0003749242743837227,0.031455962083270325,0.7257002991324908,0.16697343690110952,0.002124191054048086,19039542417367002e-21,1274365743857942e-22
2.3384073464102073,23626637560357577e-44,2362663756035725e-43,4051083274267696e-41,4795424149273275e-39,4404359975298743e-37,4428515844547042e-35,4502994395955444e-33,41540684718888515e-32,39205995666810226e-30,35918172299629055e-28,32787568518727557e-26,28927087741025655e-24,2558252377021916e-21,0.000222953278351809,0.018944427810595733,0.6113527391829805,0.2599859305253794,0.0037172436459035067,33371183981885366e-21,22336513236518485e-23
2.3784073464102073,13903102267452403e-44,13903102267452208e-44,23838612207185904e-42,28218688415918725e-40,25917470060147566e-38,26059615348346266e-36,26497884617224434e-34,24444628924927533e-32,23070780421482123e-30,21136059732017364e-28,19293854959849437e-26,17022154037937174e-24,15054059969467395e-22,0.0001312089656857932,0.011235452504098756,0.4806943957678568,0.3841507706404928,0.0065809461444777725,5924856189943867e-20,396581765544105e-21
2.4184073464102074,8090020348880295e-44,8090020348880184e-44,1387135433051366e-41,16420059286906687e-40,15081012578677524e-38,1516372492962649e-35,15418747674572673e-34,14223986964869578e-32,1342456377604864e-29,12298776923163157e-28,11226823786769141e-26,9904952929187308e-24,8759752017963506e-22,7635284689867337e-20,0.006568609699200583,0.35006771350716975,0.5289996200295513,0.01178726624048845,0.00010667533385788176,714067718776398e-21
2.4584073464102074,4650365337350578e-44,46503653373505116e-45,7973634500147663e-42,9438699935487904e-40,8668979201978978e-38,871652452735966e-35,8863118587966428e-34,8176337399387507e-32,7716807048801868e-30,7069673922789552e-28,6453485892189752e-26,5693638331866207e-24,5035347324624314e-22,43891133066338944e-21,0.0037863914211253434,0.23641656513273324,0.672506846407369,0.02134290726790396,0.00019502308320986476,13055680858929625e-22
2.4984073464102066,263775261070038e-43,2637752610700343e-44,452275761016183e-41,5353763326180972e-40,49171669026664046e-39,4944135279783403e-36,5027285492299602e-34,4637733544928079e-32,4377081468365888e-30,4010018459596655e-28,3660507944181277e-26,32295117311852853e-25,2856120429739993e-22,2489614076646387e-20,0.00215121965371964,0.14938337297941412,0.7924536696287482,0.03896947447241501,0.0003625580692456375,2427523121984814e-21
2.5384073464102066,14744355715004112e-45,14744355715003907e-45,2528104673139214e-42,29926154020257484e-41,2748569279349818e-38,276364390551667e-35,2810122726394094e-34,25923732506389272e-33,24466754729513193e-31,2241496732945604e-28,2046129383344551e-26,18052136362231534e-25,15964977426096268e-23,13916452376919736e-21,0.001203618141379591,0.08939067662663176,0.8785289305320155,0.07133014481696638,0.0006865326432221073,4598189053195299e-21
2.5784073464102066,8109714993330634e-45,8109714993330519e-45,13905123268019723e-43,16460032885929066e-41,1511772635291782e-38,15200640061870025e-37,1545628364360918e-34,1425861436428993e-32,134572450301211e-29,12328717520138428e-29,11254154782545427e-27,992906600105838e-24,8781084002872758e-23,7654398158332327e-21,0.0006623747906675546,0.05122737130973412,0.8145388084377445,0.1293139289950697,0.0013266454366892095,8891129011793668e-21
2.6184073464102067,4381292243745144e-45,4381292243745082e-45,7512274940931591e-43,8892570759172035e-41,8167386556441478e-39,8212180879081818e-37,8350292914185162e-35,7703249321609017e-33,7270307689128012e-31,6660618097027255e-29,6080083097800578e-27,5364200827489666e-25,4744001092303213e-23,4135320825262821e-21,0.0003579585169495704,0.028343236011463192,0.7035076664372385,0.22712529143304547,0.0026215857093441464,175924297053644e-19
2.6584073464102067,2320062357931603e-45,23200623579315706e-46,3978037835246051e-43,47089574344309383e-42,43249445729918045e-40,4348664885635924e-37,44218005077296226e-36,40791660977059855e-34,3849906890873777e-31,35270528574149196e-30,32196372995847802e-28,2840550168994561e-25,2512130666836935e-23,2189815313965902e-21,0.00018958469712840846,0.015211669591141872,0.5568303008577175,0.373729419758035,0.005309224145459879,35723732104926544e-21
2.6984073464102067,1201145329308373e-45,1201145329308356e-45,20595142838650586e-44,24379268121574372e-42,2239115235677649e-39,22513957429859192e-38,22892596006462914e-36,2111870523213414e-33,19931781852484576e-32,18260298269245234e-30,16668742938087318e-28,1470612872519213e-25,1300583168950433e-23,11337148785155576e-22,9816098068650316e-20,0.007933605974284991,0.3941237625187515,0.5551762369710457,0.011040005941906609,7471150827757126e-20
2.7384073464102068,60609834463770446e-47,60609834463769605e-47,103923161315299e-42,12301787045596917e-42,1129858314962532e-39,1136055063157141e-37,1155161178703348e-35,10656505894636598e-34,10057583950668571e-32,9214152761976618e-30,841105339667211e-27,7420717593058487e-26,65627471681340815e-25,5720732373688527e-22,4953447328854936e-20,0.004019096570476676,0.24712604327965762,0.7297514189792116,0.023582761475721015,0.00016162866604591753
2.778407346410207,29693887622036045e-47,29693887622035624e-47,5091389377193892e-44,6026874768986946e-42,553538648144577e-39,5565745505874864e-38,5659349927161016e-36,5220820866426487e-34,49273978426563105e-33,45141851824414355e-31,4120731834258404e-28,3635547865146184e-26,32152121727269077e-25,2802694237527893e-22,2426847492867539e-20,0.0019730752575734365,0.13853454177433924,0.8587056736105644,0.05155597544037115,0.0003636961401822157
2.818407346410207,14055252916940986e-47,14055252916940784e-47,24099493574556754e-45,28527503793126636e-43,2620110171503956e-40,2634480259115767e-38,26787868124398503e-37,247121423256996e-33,23323258908596465e-33,21367365318054927e-31,1950500011006119e-28,17208438783037946e-27,1521882918167964e-24,13266225922816607e-23,11487344369239464e-21,0.0009349034957982626,0.07073455058897912,0.867557444882934,0.11362300806595106,0.0008572445260522977
2.858407346410207,6386769106752003e-47,6386769106751912e-47,10950916497904364e-45,12963023931248488e-43,1190589653480187e-40,11971194848652559e-39,12172525787109789e-37,11229306801026368e-35,10598192031778319e-33,9709425331227324e-31,8863158341483314e-29,7819590714410155e-27,6915503315051101e-25,6028232186352691e-23,5219932817827037e-21,0.00042504108919202255,0.0334323284492465,0.7485257577240444,0.24231058183261472,0.0021359049548496023
2.898407346410207,2762186143046016e-47,2762186143045977e-47,47361145046228746e-46,5606322145136847e-43,5149129690323666e-41,5177370275616325e-39,5264443022281019e-37,48565143231257365e-36,4583566226622643e-33,4199187360889998e-31,38331890112409757e-30,3381860962442663e-27,2990856115114866e-25,26071241508019276e-24,22575528519666475e-22,0.0001838685342394339,0.014738644202391184,0.5628062504547038,0.461025728400327,0.005692554385925539
2.938407346410207,11233003865107774e-48,11233003865107615e-48,1926039368127242e-45,22799273878891887e-44,2094000576642879e-41,21054851974320374e-40,21408951390515665e-38,1975002457640652e-35,1864002442910955e-33,17076867905773082e-32,15588459570175223e-30,13753040283298924e-28,121629378311971e-24,10602412228744879e-24,9180820041921208e-22,7478211817280073e-20,0.0060466530878002045,0.34362251371249786,0.7143573922354248,0.016463135962109153
2.978407346410207,4218873357431211e-48,4218873357431151e-48,723378739394541e-45,8562914340783585e-44,7864613435757323e-42,7907747188426957e-40,8040739273398971e-38,7417682228586807e-36,7000790171846308e-34,6413702377661792e-32,5854688386710476e-30,5165344584959194e-28,45681364828531486e-27,3982036831686982e-24,3448119491968875e-22,28087858349231584e-21,0.002279599162530549,0.16431307569820286,0.8917366993608657,0.05224911562429508
3.018407346410207,1421642349903065e-48,1421642349903045e-48,24375842863274553e-47,288546295870994e-43,2650155058233789e-42,26646899280976167e-41,27095045460788616e-39,2499551724828957e-36,23590707460836957e-35,21612385576239993e-33,1972866456713439e-30,1740576849857164e-28,1539334400348246e-26,13418351919816128e-25,11619202236476141e-23,9464999997675865e-21,0.0007693240309013255,0.06213854895456296,0.8276450781739019,0.17717123087365574
3.058407346410207,4078385968779435e-49,4078385968779378e-49,6992916798746483e-47,8277786540265241e-45,7602737648890663e-43,7644435134474431e-41,7772998850883439e-39,7170688350730565e-37,6767677959794645e-35,6200139006671137e-33,5659739055678161e-31,4993349014082795e-29,441602673908758e-26,38494430394747576e-26,3333305096184848e-23,27153278188730174e-22,0.0002208240376386678,0.018652791384893404,0.5794055798227983,0.5247825877990545
3.098407346410207,8856649880879398e-50,8856649880879273e-50,15186960734842397e-48,17977393808110244e-46,16511347335307602e-44,16601904408203972e-42,1688111438155572e-39,15573038484292844e-38,14697795269047603e-36,1346523494484565e-33,1229161411207495e-31,10844372612274899e-30,9590565227773327e-28,8360079490665868e-26,7239150184516731e-24,5897062100118953e-22,4796604790255782e-20,0.004110972749061196,0.23028335729266447,0.9068249119473943
3.138407346410207,10162080021301553e-51,109304994139072e-49,18744024492877097e-49,22188027989315295e-47,20378606639402653e-45,20490373833774764e-43,20834979885672557e-41,19220528707130542e-39,18140287535100444e-37,16619039056938117e-35,15170534776266907e-33,13384322867710023e-31,11836850879428768e-29,10318162895319414e-27,8934691515725171e-25,727826557983165e-22,5920306219087699e-21,0.000509218785024545,0.0356103458138115,0.6669325735330652

